Portfolio Performance Attribution via Shapley Value

We consider an investment process that includes a number of features, each of which can be active or inactive. Our goal is to attribute or decompose an achieved performance to each of these features, plus a baseline value. There are many ways to do this, which lead to potentially different attributions in any specific case. We argue that a specific attribution method due to Shapley is the preferred method, and discuss methods that can be used to compute this attribution exactly, or when that is not practical, approximately.

==> data/approx_example_lifts.csv <==
sims,rmse,mae
26.0,0.22169682099669472,1.4806610882905467
28.0,0.22595728483243357,1.5972852540297677
30.0,0.20409952651900362,1.3184991879156374
31.0,0.1582319987631659,1.0134480876483725
32.0,0.10481368327812886,0.7776585496937419
33.0,0.13609595047379208,0.9392563226142142
35.0,0.07731368255478496,0.5643763424541395
36.0,0.0816421214874539,0.6019812423930897
37.0,0.07672992563552929,0.560265805505922
39.0,0.082790477760696,0.5608211303509718
40.0,0.08308668453320235,0.5802375559794806
41.0,0.0820711063138632,0.4855976516269713
42.0,0.07545404718976703,0.44716940732348043
43.0,0.07255185274107889,0.4040282826165825
44.0,0.07727285150697942,0.4183053358452461
45.0,0.08373305038428909,0.5544044000665946
46.0,0.08499959025380872,0.5542184109321121
47.0,0.0792347041881203,0.49805531045239376
48.0,0.07636172860562881,0.46598506245690785
49.0,0.06696661356427196,0.4201704509230163
50.0,0.07163880861731478,0.4345492895286112
51.0,0.07582394775272498,0.41810246847793164
52.0,0.06376082156636378,0.3425376810969114
53.0,0.06418878470499285,0.36335388365217014
55.0,0.0648077526731315,0.38473516072874947
56.0,0.06210045298892607,0.37255094812783024
57.0,0.06277917359539516,0.38434506651368006
58.0,0.06007552243378221,0.3718828776275106
59.0,0.05211680134153922,0.34042427616948434
60.0,0.05779618794827833,0.40361059202377286
61.0,0.05396528839157034,0.37564062246239727
62.0,0.04857634261904163,0.3274715513157912
63.0,0.050473078395088675,0.3187413856704361
65.0,0.055959791433864495,0.31208853227235045
66.0,0.05640378291151985,0.3300406787433687
67.0,0.056685651961525196,0.34064482162566945
68.0,0.05601266247456259,0.33645636483630803
69.0,0.05661484913802307,0.34477250722297625
71.0,0.05633045761998551,0.3444216797423887
73.0,0.05616128090028731,0.3354758665626851
74.0,0.05787232151912823,0.36084692290689435
75.0,0.05254944859651092,0.33618923248760213
76.0,0.05273436350099763,0.3457730437442262
77.0,0.05293216046197059,0.3509008804646313
79.0,0.05068883716217564,0.35829154482957626
80.0,0.046745780690475955,0.34340339825539556
82.0,0.051458328529984824,0.35900082920018256
83.0,0.051497558178773654,0.3354349493199676
84.0,0.05580954524384437,0.390786514283963
86.0,0.055688725168090904,0.3806180995645375
87.0,0.05552112329469269,0.3743692246727897
88.0,0.05555160987618512,0.3762071405069185
89.0,0.05818771816718041,0.3899026941690126
91.0,0.06382212339631621,0.4222355417729868
93.0,0.06354915908737081,0.45031501047924494
94.0,0.06169381062251289,0.4384099580213368
95.0,0.0564715681668879,0.41097872574454614
97.0,0.057817990590923476,0.4367440341219502
99.0,0.05820199078121991,0.4393078202674797
100.0,0.057987814041392895,0.43802958830777267
102.0,0.05855926507574736,0.44807407613795125
103.0,0.05366206890001931,0.4195839557984519
104.0,0.05392329216175786,0.4206274432345939
105.0,0.063791244726823,0.4897115815310321
106.0,0.07121409353079693,0.5298025999336846
107.0,0.06945306451497517,0.5164702933116676
108.0,0.06747838912533681,0.5023108855299964
109.0,0.06701366537933523,0.5140852592242242
110.0,0.07023078538035621,0.5359109039557532
112.0,0.07004297130203706,0.5318482197590344
113.0,0.0699819612707954,0.5264629212017624
115.0,0.0730221689600144,0.5403008010779384
116.0,0.07142608084839627,0.533621258004536
118.0,0.06758327924794881,0.49022956898675163
119.0,0.06736018809072294,0.4861880806796114
120.0,0.0674229700854903,0.48637257100659853
121.0,0.06737594001494446,0.48367269644513416
122.0,0.061384890643708466,0.46387938001483137
123.0,0.06422261615776767,0.4578861020360332
125.0,0.06346127352769561,0.4516969756228419
126.0,0.05994460922388026,0.4279666385958388
127.0,0.05974685892518872,0.42096575371077405
129.0,0.05579864232176607,0.3819488412729105
131.0,0.05560147531161545,0.36221212284516086
132.0,0.054686868820910346,0.3687417188776553
133.0,0.05479515065779704,0.3776110534012089
135.0,0.05508074536829179,0.37369004415630636
137.0,0.053302090266213756,0.3687384527314027
138.0,0.05351254497979344,0.37998996912621974
139.0,0.05557373601818718,0.3977014661659034
140.0,0.05569790829399422,0.3985073962070441
141.0,0.04896756761536532,0.357924698001202
142.0,0.04870723724726106,0.3582935959875838
144.0,0.04905857521304517,0.3607062279179878
145.0,0.04735542624024759,0.35516361889340653
146.0,0.05148119558159577,0.3663283076899439
147.0,0.04879730108179443,0.3469666318564911
149.0,0.04564937571365574,0.328964058330965
150.0,0.04427767748592747,0.31400711486031263
151.0,0.044271743990522396,0.31711639290756233
152.0,0.045633256729922,0.3243983170768351
153.0,0.03861057874999695,0.28961357080677985
154.0,0.037893644591474755,0.287280533416848
155.0,0.03817454861827397,0.28958968407802016
157.0,0.039602784268692556,0.28849134141201577
158.0,0.038517403864189476,0.280067055214626
159.0,0.04353357483741528,0.30283101353506253
160.0,0.040389263363027575,0.28213976743997715
161.0,0.0423269912889033,0.2902672479824466
162.0,0.03939570057700578,0.26484682416670313
163.0,0.038755940681980836,0.257899998402099
164.0,0.03768330143193878,0.25153334456976073
165.0,0.03711576687723145,0.2491335415261097
167.0,0.03797084608046803,0.2703981228377076
168.0,0.03607047846466966,0.2526485424156
170.0,0.03447900818277704,0.23591979052954865
171.0,0.03452604277319256,0.23475276202489476
173.0,0.03599894928099334,0.2527604066347557
175.0,0.038997598951961726,0.2635619620699039
176.0,0.037790660523023566,0.2572994205757171
177.0,0.03470287679861452,0.23867185211591774
178.0,0.02892795066986817,0.21359367465190998
180.0,0.02926905716376701,0.21633570706842598
182.0,0.02968249356699534,0.2236448225684863
184.0,0.029214497404666345,0.22090516238724084
185.0,0.02905642088817854,0.22019341892129277
186.0,0.0306689537630783,0.2396849290275674
188.0,0.027652057085382962,0.22118820794315214
189.0,0.0269387639086431,0.21287118516481568
191.0,0.027181059149321344,0.21922206819129825
192.0,0.026893481634083796,0.2160373288711615
193.0,0.027595196099984513,0.22320058314120614
195.0,0.0264020196446142,0.21361717288242876
196.0,0.026219253125918607,0.21266951236909581
197.0,0.027929620243063863,0.2181256346619699
198.0,0.02752134190831724,0.21589194167610543
200.0,0.028080324278143134,0.2185935059195055
202.0,0.027022008447218845,0.20181508120436464
203.0,0.026375055016499005,0.19356815798109497
204.0,0.02661856852769338,0.19476239844096166
205.0,0.027444393538231342,0.19845244259328407
206.0,0.031661587251535984,0.2276209389580111
207.0,0.02977597951251501,0.2184337271490727
209.0,0.03153106434151313,0.23080572413952605
210.0,0.03194844001133449,0.2238495652548756
212.0,0.031158265454384763,0.21859029792083412
214.0,0.03128930654982358,0.2211020750804018
216.0,0.03122637440961239,0.22210233239668242
217.0,0.030302064044470358,0.21477460393976053
218.0,0.02768448832521751,0.2069680113526325
219.0,0.026062091752112364,0.1940028045921356
221.0,0.02867356648975547,0.21203219439062862
222.0,0.02860598448702599,0.2085025164822487
224.0,0.02778025486983718,0.20641681652082963
225.0,0.027673773242074092,0.19548626541685593
227.0,0.028584872979737816,0.20878284271603492
228.0,0.02837705292827446,0.20364896097153617
230.0,0.028700090662135632,0.20666101909493215
231.0,0.027245777065135014,0.19333471429053045
233.0,0.02581904128300525,0.18667001673041345
234.0,0.025503818042778133,0.1820238839193266
236.0,0.027163447124841932,0.2031294398573317
237.0,0.027873648050465584,0.20454312272532382
238.0,0.02557177354912065,0.18297557565053785
239.0,0.026128971281845534,0.18747211363919167
240.0,0.025862933547066428,0.18597900318314883
241.0,0.023964431846210377,0.16866981492250452
243.0,0.023764736926106082,0.17405707304256762
245.0,0.02462309310002917,0.18228146872535653
247.0,0.025093067554696924,0.17905542731222235
248.0,0.024859150331256887,0.1777071785284431
249.0,0.02507384959899481,0.17398923014823856
251.0,0.024211938650183826,0.16816227519189716
253.0,0.02351651837406225,0.16756001982168273
254.0,0.023892251135469552,0.1617431413121338
255.0,0.026766047748934697,0.18191753068315591
257.0,0.026083636046135096,0.1787636301138975
259.0,0.026735343776735112,0.18236407986912698
260.0,0.02669669520652494,0.17743887777828254
261.0,0.026262295297098212,0.17534723959505305
262.0,0.02637337061653684,0.17275255669154221
263.0,0.025479037905781793,0.16380303389192555
264.0,0.024990356933703144,0.16216503690941075
265.0,0.02555072215612855,0.16061546080379954
266.0,0.025708507828282764,0.1613510445996115
267.0,0.02646939344043988,0.1684657259826236
268.0,0.02737257462364394,0.1724569511025725
269.0,0.027310372713359506,0.17135685727105546
271.0,0.025851081484790275,0.16679478782793183
272.0,0.02582784345619977,0.16560826998449016
273.0,0.02620046739565274,0.16652471101997968
274.0,0.025479315953326715,0.1584701006899722
275.0,0.0252264363049068,0.15677379483501305
277.0,0.024284887849324494,0.15715245985477755
279.0,0.026100874051104537,0.16963495928619948
281.0,0.026142055975206267,0.16737133152434686
282.0,0.024843502685868265,0.15984900531153473
283.0,0.024209096352350003,0.15650995830228834
284.0,0.024480718239196276,0.16230138385452594
286.0,0.024612788053972618,0.1654857121396026
287.0,0.02465647092516605,0.16685524283172934
288.0,0.02304445268410648,0.15628395239460807
290.0,0.023581702407359555,0.15547467083969085
291.0,0.02486291139020168,0.16158695218347913
293.0,0.02250132046185639,0.1417604056762327
295.0,0.023010678465054214,0.1446883027300215
296.0,0.02299241501917861,0.1443260641655594
297.0,0.023225167605641816,0.15045128997596896
299.0,0.024175619016247762,0.15594513570231106
300.0,0.024012587319334096,0.15566187449513239
302.0,0.022868565564104684,0.13720718075538088
303.0,0.022373333560793462,0.13247538748594812
305.0,0.022745956894550598,0.1299843999687241
307.0,0.022448803252985032,0.13131498405045675
309.0,0.022809005510211446,0.1343516313635466
310.0,0.022477791380554314,0.13364713403638548
311.0,0.0220818485837102,0.13538914982808103
312.0,0.021991046403968737,0.13112232983354427
313.0,0.021492235666345713,0.12590662963061808
315.0,0.0196338719909727,0.12190880774320281
316.0,0.019566666142306226,0.1209287764773522
317.0,0.020027458613611018,0.12118010904119927
318.0,0.019947664924789707,0.11984667446243111
319.0,0.02013078221044055,0.12021214100645564
320.0,0.019531636868921547,0.12477547123514499
322.0,0.020313004914210044,0.1356335872201495
323.0,0.02019650124604867,0.13972932334820604
325.0,0.016617196177733856,0.11028636589525469
327.0,0.016958798032329452,0.11168136976808088
328.0,0.017649883837812526,0.11980342666563995
329.0,0.0162876838968142,0.11289755240069746
330.0,0.01636348232076504,0.11249840291506627
332.0,0.016777224136363622,0.11157250964775227
333.0,0.016843103442363134,0.11159372139496289
334.0,0.015780093401238485,0.1074413126080755
335.0,0.016348115083397556,0.11279460204308749
337.0,0.0158868181815059,0.10843911567403172
338.0,0.01598871444248362,0.11019725240938327
339.0,0.015638579008508922,0.10615089443597378
340.0,0.01589743958120525,0.10729062395039124
341.0,0.01605324039924787,0.10876461820177075
342.0,0.016086663502967086,0.10891264368168133
344.0,0.015508270089300738,0.10422422258180326
345.0,0.016081959389121714,0.10631639956256936
346.0,0.01506282503935972,0.10269940615731717
347.0,0.015299891968398066,0.10529280601482545
348.0,0.015520570821386378,0.11381601248767612
349.0,0.015700313254331178,0.11419756238892984
350.0,0.015781966706514168,0.1150431828376893
351.0,0.01569012573613179,0.11209205942136183
352.0,0.014375200725695252,0.10536090903450349
353.0,0.014093332483060862,0.10396205926075881
355.0,0.013801778451137767,0.1021222112225546
357.0,0.013793634474459842,0.09901023880908114
358.0,0.013750597012750663,0.0990902435116507
359.0,0.014512152681257084,0.111124633654711
361.0,0.014507139883611315,0.11098462998738264
363.0,0.014623075185153652,0.11158007375499768
364.0,0.014905049643502215,0.11488276731314055
365.0,0.014969307602692753,0.11673471492952583
366.0,0.014703155645577348,0.11441315404801297
367.0,0.015184172200090384,0.11958509997476754
368.0,0.015585290435916447,0.1224204911959302
369.0,0.01581412392075587,0.12421100981962585
370.0,0.015924306140202113,0.12297956895822373
371.0,0.016119601519553557,0.12401145806166033
372.0,0.015209174094818029,0.117209932045413
374.0,0.015122922626313269,0.11704337738092654
375.0,0.01490755589276079,0.11650193923626655
376.0,0.014841625532216877,0.11466296315219995
377.0,0.01509768859750625,0.11603335078133523
378.0,0.01481384973319231,0.1127855697380991
379.0,0.014186547082912086,0.10700287728138218
380.0,0.01370663721385893,0.1033341923171085
382.0,0.013608676245357002,0.09991329692239595
383.0,0.014265210504169982,0.10915134727631293
384.0,0.013365737066167574,0.09727972606187163
386.0,0.013582986133495954,0.10171335706682198
387.0,0.013376667762928653,0.10089642956427866
388.0,0.013203208610741477,0.09756803838637529
389.0,0.013280838347643514,0.09813218259434994
391.0,0.013801483181403963,0.10147044151686777
392.0,0.013419736989324733,0.09879521175988615
393.0,0.01383760257405198,0.10175773700651544
394.0,0.013617879330783681,0.09869310722847961
395.0,0.013878621949820487,0.09999990549763157
396.0,0.013918927235650155,0.09968394904162074
397.0,0.013814579073342518,0.09760037058317879
398.0,0.013997000917880581,0.09924092629534369
400.0,0.014003654905953023,0.09882987323670737
401.0,0.013918795868501355,0.09941411583274214
403.0,0.013951886971969427,0.10029618386338073
404.0,0.01374490389789115,0.09841776016298591
405.0,0.013989154177196083,0.10047529437515128
406.0,0.01392723355264401,0.0997673132656581
407.0,0.01409085625077706,0.09962574386392112
409.0,0.013922535702406444,0.09913319807371881
410.0,0.014267179283310508,0.09960972454183661
412.0,0.014091003545764253,0.0977863908271959
413.0,0.013944821879461253,0.09649922355114253
414.0,0.013871831741576067,0.09692728402740518
415.0,0.013554179837152854,0.09374412373242176
416.0,0.012912864474656113,0.08602104062726172
417.0,0.012950689876897284,0.08516281124754346
418.0,0.01312004091969404,0.08684787186327272
419.0,0.013358161553789716,0.08950078088291129
420.0,0.013229347487731902,0.0853712645307525
421.0,0.013160742498713565,0.08530151497714722
423.0,0.012890621791092342,0.0848886574726317
424.0,0.012569326721233847,0.08242528135961513
425.0,0.013160248740115005,0.08762604783105628
427.0,0.01225390208685513,0.08280087743051241
429.0,0.01221319635292935,0.07778638796631505
430.0,0.01215360001509878,0.07800885922229302
431.0,0.010868926242557718,0.06791652684505636
432.0,0.010936682556585755,0.06715196250865274
433.0,0.010940324345885467,0.0675406672706039
434.0,0.011057545316469703,0.06841656222527881
435.0,0.011600408674900706,0.07153307995676657
437.0,0.01142284173624549,0.07020568007748931
438.0,0.011548292392038985,0.07141978486460214
440.0,0.011326874237540367,0.07023148209850616
442.0,0.011387029150034459,0.07114652957942366
443.0,0.01095149088483689,0.06593649957241454
445.0,0.01016396381345773,0.06085537552633077
446.0,0.010374052646776462,0.06300102870162849
448.0,0.010377916940433858,0.06521627530290175
449.0,0.01080077428045221,0.06914769762947799
451.0,0.010949744816085002,0.0720147006971388
453.0,0.010978658655312125,0.07203568883132035
454.0,0.010959907460403843,0.07058819787321069
455.0,0.010592357464990546,0.06887863861383511
456.0,0.009926833171418226,0.06609351700190638
458.0,0.010348447187764133,0.06848476597616329
459.0,0.010912990621086974,0.07372305759137525
460.0,0.011004199607102885,0.07537414615326653
461.0,0.011320973487896789,0.07473510478609052
463.0,0.01119943358789172,0.07398253329250849
464.0,0.011523611241528443,0.08161325635742692
466.0,0.01152889568079165,0.08333941633039346
467.0,0.011551229969134134,0.08099122161327901
468.0,0.011441634526725584,0.08226863287059193
469.0,0.011139810057222626,0.08039231821854402
470.0,0.011096985819279172,0.07916654780245672
472.0,0.011351990694435071,0.07989007234958537
474.0,0.011244119576796092,0.07808144454805958
475.0,0.011224722426562578,0.07827067693846777
476.0,0.011220899072506637,0.07845919524100518
477.0,0.011171885924200963,0.07887760834429805
479.0,0.010840623286733747,0.0770083002070831
480.0,0.010727990269706417,0.07655672968832049
481.0,0.010238815675692445,0.07474577375503405
482.0,0.010252331906695467,0.07680702013561175
483.0,0.010109045527453798,0.07311677141562593
484.0,0.009693952688781472,0.07146093800037208
485.0,0.00977182345337704,0.07303437642748692
487.0,0.009795173020065832,0.07203713350315696
488.0,0.009787460070640703,0.07016974256152265
489.0,0.009788155580370207,0.06991075973435831
491.0,0.009704885907179177,0.0688056377084781
493.0,0.009684377330812352,0.06662683237850456
494.0,0.008944270062128156,0.059295193840913585
495.0,0.00888762121971844,0.05951352052028415
496.0,0.00874627777937032,0.059176564940901566
497.0,0.008712672554119354,0.058801089317203084
498.0,0.00882633355134964,0.060555846803650545
499.0,0.009021402402511277,0.06212116558173373
501.0,0.00888512769293684,0.05922327405163115
502.0,0.009189151460747834,0.06233960084263579
503.0,0.009560495153554052,0.0671024685342392
504.0,0.009898288504560671,0.06748597619948743
505.0,0.010020786571951008,0.06828285458055203
506.0,0.010062553845120887,0.06930273343517188
507.0,0.010095395981342275,0.0688955832005804
508.0,0.01022814786265142,0.0707860690976701
509.0,0.010535023213842965,0.07253139077774855
510.0,0.0108868886294593,0.07461672736762073
511.0,0.011599550792209094,0.07889186139342394
513.0,0.011644848133307318,0.0793173944393539
514.0,0.012153269606713694,0.0822478638435626
515.0,0.012204466539130704,0.08602116703884342
516.0,0.012253918380332712,0.08641207579853401
517.0,0.01199023330659573,0.08358297004642554
518.0,0.012002878153212349,0.08398306456271208
519.0,0.01230728752902584,0.08455457339052565
520.0,0.012100301027057683,0.08318845111415277
521.0,0.012028915329086622,0.08298395823993221
522.0,0.012167756505482812,0.08444135813024889
524.0,0.012168331671286309,0.08458118100657505
525.0,0.012122123654966175,0.08566021612797392
526.0,0.012257755983393345,0.0867839495761619
527.0,0.012245135610922584,0.08697691118446017
528.0,0.012051642552420826,0.08350063206222154
529.0,0.011679017732083985,0.08222261923340156
530.0,0.011206392422365924,0.07990282404422454
531.0,0.010911270532887367,0.07950479502179099
533.0,0.01091423075656295,0.07883921156421014
534.0,0.010988309003794883,0.07706102803931825
536.0,0.010840432247758163,0.07705749287508286
537.0,0.010770260594197603,0.07726232633690863
539.0,0.010397248042247141,0.07581127839812714
540.0,0.01056663846004549,0.07713540171470779
541.0,0.01037293041924363,0.07670244126605653
543.0,0.010101064797302826,0.07617277413794288
544.0,0.01022928291198258,0.07773405064428893
545.0,0.010355204031788696,0.07989812979122388
546.0,0.010204497343987654,0.0768505015028482
547.0,0.010398168878506663,0.07840358229825715
548.0,0.010341582800778104,0.07796197759563638
550.0,0.010283080014017483,0.078118399845483
551.0,0.010491201107867346,0.08003230075297038
553.0,0.01046909453510552,0.07975998658454628
555.0,0.01046807651859512,0.0809170026202313
556.0,0.010312271860563948,0.07958365815283822
557.0,0.01006607295223751,0.07403718827167399
558.0,0.0098823045000768,0.07156101976890131
559.0,0.009859110514649235,0.07051739662750031
560.0,0.009839956640236446,0.06891826781731003
562.0,0.009821193193397245,0.0680567779311805
564.0,0.009772757485917308,0.06757750286414328
565.0,0.009879124776986523,0.06657249341075014
566.0,0.009606792964938613,0.0659191565064557
567.0,0.00978567238301285,0.06715856135384138
568.0,0.009599987770196166,0.06500383378358363
569.0,0.009368102306077057,0.06544802242813123
570.0,0.009254469430508633,0.06590752478137821
572.0,0.008787705277025274,0.06167939274316703
574.0,0.008778449868104448,0.06204107514762471
575.0,0.008828150783602882,0.06385632980102626
576.0,0.008756760124286595,0.06342235959173373
578.0,0.00898752288259369,0.06338565125413172
579.0,0.008951090540942853,0.06236015803071308
580.0,0.009010919024270925,0.06294275606579634
581.0,0.009065848821001926,0.06374337959312651
582.0,0.008833532994101872,0.06185326737240263
583.0,0.008803457790602525,0.0616577514990686
584.0,0.008733708003765736,0.06089377419405898
585.0,0.008754380427551759,0.061337141729500735
586.0,0.0087408240947737,0.06178070629123618
587.0,0.008554990931534641,0.058827732074907726
588.0,0.008605162770630934,0.058726480936866624
589.0,0.008612044752939058,0.058920893703665
591.0,0.008774930806454308,0.06089445058309614
592.0,0.008867366131912417,0.06114979542917546
593.0,0.008861293996077156,0.06274539263078957
594.0,0.00898201169823823,0.0643628089922921
596.0,0.009041475061021308,0.06266430231792523
597.0,0.008956422501224526,0.06253424439205095
598.0,0.008750539154816474,0.06342255660594258
600.0,0.008971676546154264,0.06608292649173167
601.0,0.008731328981357265,0.0644622739382471
602.0,0.00846066281102482,0.0620619068535994
603.0,0.008334572522601585,0.05920698057516148
604.0,0.008400179809150516,0.05956973344060797
605.0,0.00822679607191763,0.055744325571222345
606.0,0.008622808602424856,0.057454163556307634
607.0,0.00844743949781625,0.056882659055801435
608.0,0.008736098255517265,0.05918921295536188
609.0,0.008812394149229292,0.060664965037896354
610.0,0.008812459871704302,0.060678950256615447
611.0,0.008900766032646472,0.06343618458464252
612.0,0.009002522385386933,0.0663055517012747
614.0,0.009093751797001644,0.0670707069192427
615.0,0.009191722523700393,0.06783669210790368
617.0,0.009319190909028599,0.06916420130722126
618.0,0.009646815709492053,0.07449261297383986
619.0,0.009642615839748486,0.07484295057367257
620.0,0.009563326479660938,0.07374954611506854
621.0,0.009435574195708056,0.07367643603110428
623.0,0.009309363759326483,0.07223798956028485
624.0,0.009084291610359835,0.07053402262365023
625.0,0.00897256834811563,0.06900105679897792
626.0,0.008830547106694061,0.06812179358834675
627.0,0.008882887659401668,0.06867109785896211
629.0,0.008713433699369104,0.06799939463881158
630.0,0.00863239004760284,0.0667993093241434
631.0,0.008287652439138066,0.06457079214212214
632.0,0.008416293514252942,0.06493220754797066
634.0,0.00858964997509085,0.06616057783416654
635.0,0.00890276238840067,0.06954224108823741
637.0,0.008656054459083047,0.06760292414945321
638.0,0.008685586708826633,0.06795329685031987
639.0,0.008524191636806998,0.06725937554213303
641.0,0.008631380978986424,0.06871886764225074
642.0,0.008687044515565302,0.0695103987285168
643.0,0.008396506786279845,0.06754851925812932
644.0,0.008365453003379927,0.06776125223169978
645.0,0.008905820269285122,0.07278361080424411
646.0,0.00890870553581454,0.07257178371146637
647.0,0.008988201863360338,0.07323272809265816
649.0,0.00908888106658734,0.0742821231885801
650.0,0.008974076296843167,0.07340794486148121
651.0,0.008952027853555299,0.0733610593793022
652.0,0.008568017450630756,0.06996569273062068
653.0,0.008790272704650876,0.07154964002707333
654.0,0.008780035343112553,0.07025097455029461
655.0,0.0086385558319392,0.06953308506278563
656.0,0.008706415311996382,0.06966414150372753
657.0,0.008685060021643537,0.06639388453250807
658.0,0.008622538436978818,0.0656594623049301
659.0,0.008906752619092335,0.06730952488141603
660.0,0.00897219097984444,0.06721476668970636
661.0,0.009189703808501292,0.06809135909287499
662.0,0.009451578717135437,0.07300865741799083
663.0,0.00967144978654568,0.07280025532515438
665.0,0.00970869671094018,0.072000312843189
666.0,0.009816008049427337,0.07314297463174832
667.0,0.009673027237854995,0.07218412249481648
668.0,0.00959355364937125,0.0712175084859727
669.0,0.009373971041661268,0.06966303556756706
670.0,0.009261547511690801,0.06872224231292082
671.0,0.009150300316021603,0.06846754085186887
673.0,0.009375048085697647,0.06869057496158862
674.0,0.009303977201208723,0.06815795868062877
675.0,0.00922200692246391,0.06512694296634879
676.0,0.009568386163438265,0.0672283950532491
677.0,0.00935083852907023,0.06670765005186995
678.0,0.009095335986084661,0.06457186085650808
679.0,0.009053241621593157,0.06467637026526171
680.0,0.008954354395902206,0.06341456710213253
681.0,0.00924003742193222,0.06575300198960973
682.0,0.00929088159030745,0.06602215459727262
683.0,0.009298635325148118,0.06615260973133126
684.0,0.009294141767529233,0.06704041943034501
686.0,0.00936803385139752,0.06615496206107085
687.0,0.009198405796982376,0.06538138644148019
689.0,0.008785717002928356,0.06400209305376034
690.0,0.008879473606361389,0.06438635901175574
691.0,0.008832594201925136,0.0639994513551388
692.0,0.008876050560472741,0.06348733566158528
693.0,0.008891337660675642,0.06427215167036544
694.0,0.008837904180638212,0.06402997324377771
695.0,0.00888382003968849,0.06423649881679354
696.0,0.008469431586641733,0.06131671415428982
697.0,0.008349372734311652,0.06028838140020115
698.0,0.008494865116591139,0.06321709206007917
699.0,0.008657467772142826,0.06360826930934259
701.0,0.008469714653738527,0.06271185071044637
702.0,0.008633517219491266,0.06399016665107878
703.0,0.008521489729927901,0.06363336548766049
704.0,0.009264116420654629,0.06786026600183298
706.0,0.008723378984544325,0.061663642264717065
707.0,0.008790168994869401,0.06210068488053564
708.0,0.008854248502346165,0.0616639417278431
709.0,0.00888045789498977,0.061590803494418554
710.0,0.008710681568155977,0.062102239200162924
711.0,0.008248687207511983,0.058919429384600076
712.0,0.00836343075149201,0.059680242348975156
714.0,0.008546876468658544,0.06138780322880866
715.0,0.00852708854273847,0.06129504468308955
717.0,0.008554345129286529,0.06165724210163789
719.0,0.008693067495075998,0.06381877075513197
720.0,0.008881390081269579,0.06655780966606219
722.0,0.008763420976171403,0.06611758749799776
723.0,0.008829927463180984,0.06551397953807608
724.0,0.00897254982969365,0.06727102627620832
725.0,0.008639815216112453,0.0653610066743067
726.0,0.008752851929281201,0.0659231490205299
727.0,0.00866750503199635,0.06538303010816597
728.0,0.008754967723886216,0.06590438534441587
729.0,0.00898713780816908,0.06745946084827262
730.0,0.009123406405289648,0.0683158253635077
731.0,0.009299947578199795,0.07050300739579919
732.0,0.009406255393278587,0.06936147259091079
733.0,0.009179451729225045,0.06776514644555574
734.0,0.009163472474803314,0.06756158133876321
735.0,0.009343243508861423,0.0691325835886695
736.0,0.009188526637252314,0.06875296033160647
737.0,0.009141370536310204,0.06876684882977582
738.0,0.009246884376000535,0.06857549485785448
739.0,0.009337915672204,0.07021888580966415
740.0,0.009398338204808149,0.07088849565795927
741.0,0.009439611305425633,0.07069511589032766
743.0,0.009466915281514133,0.0701332987228609
745.0,0.009341704383947724,0.0697502084594442
746.0,0.00914580141362498,0.06945997470287373
747.0,0.009167510521324569,0.0700212817202358
748.0,0.009264840579119681,0.07073359684284489
749.0,0.009323308588938869,0.07107338522819061
750.0,0.009079381992234428,0.06912129469744567
752.0,0.009259044964613503,0.07025345710981297
753.0,0.009193143376545034,0.07001230428155686
754.0,0.009262891480203404,0.07040038680102503
756.0,0.009273223742284576,0.07037073838358113
757.0,0.009277032176391203,0.07053858533452727
758.0,0.00913060772687356,0.0693078133836856
759.0,0.009012606868659215,0.06847878655614822
760.0,0.00903787573764624,0.06897542405038964
761.0,0.008673211383652698,0.06581091175657366
762.0,0.008538771197447352,0.06482896960585319
764.0,0.008475105270150543,0.06485390176536059
765.0,0.008429194183196015,0.06438920751873506
766.0,0.008445864314454704,0.06308222371110894
767.0,0.008171131647448676,0.06054939291248664
768.0,0.008308355913950717,0.06155224499866051
769.0,0.008681467544305982,0.06402050635547958
770.0,0.008750513526086296,0.06468410649769302
771.0,0.008334552904645723,0.06172634715333619
772.0,0.008534875868309772,0.06322996496845656
773.0,0.008641003769428241,0.06592304828198499
774.0,0.008832435354377848,0.06684385075665983
775.0,0.008700009596035136,0.0651144444908395
777.0,0.0087750671601288,0.06532232092079357
779.0,0.008734310843042999,0.06442164140584733
781.0,0.008753968290100708,0.06378108058838425
782.0,0.00870804925992967,0.06339070661464277
783.0,0.008794762157281045,0.06473634440157432
784.0,0.008885247307961239,0.06508817357807142
785.0,0.008733934279086704,0.06306261001768818
786.0,0.008570323287905001,0.0628018445161461
787.0,0.008645285648941781,0.06338177520281306
788.0,0.00884971066733232,0.06451876452658263
789.0,0.008572735947031963,0.062281186086646456
790.0,0.008501459227808457,0.062359095940465695
792.0,0.008505199670970742,0.06268035519455946
794.0,0.008465841768080708,0.06231765523988433
795.0,0.008433831296265874,0.06180259318131204
796.0,0.008221360464918406,0.059487788433998115
797.0,0.007540003713387441,0.05552249937243192
799.0,0.007744990809821296,0.056853243148543765
800.0,0.0077366982062871,0.0561330632486033
801.0,0.007983997313976388,0.05793512567119001
802.0,0.007970309715701417,0.05787389729127679
803.0,0.00807135709095865,0.05827158887126076
804.0,0.00812305832079452,0.059945857529176784
805.0,0.007926110042434773,0.0588340365268402
806.0,0.007780843227887447,0.05795254862160555
807.0,0.007152432504892709,0.05344854125757672
808.0,0.007092853126982589,0.05353133009691432
809.0,0.007226019178916099,0.05389834701607079
810.0,0.007240715090240411,0.05404527012354449
811.0,0.0070655433602788975,0.05248937608948865
812.0,0.007153696281828101,0.05377149811407025
813.0,0.0072516318127153635,0.0545720783149997
814.0,0.006967288980674101,0.05364374023080185
815.0,0.007091779929414853,0.05410205161116528
816.0,0.007057606779822476,0.054209177305608744
817.0,0.00691198430671518,0.05329182015809368
818.0,0.0066406287269815045,0.05142593317060641
820.0,0.006593817818557822,0.051591306488735535
821.0,0.006593255001538342,0.051565273655151955
822.0,0.006564066368108287,0.051304134860915375
823.0,0.006624639929119563,0.05181209778615905
824.0,0.006462244988594011,0.050416338567875085
825.0,0.006535759310568727,0.05072218525011869
826.0,0.006754160923640457,0.05285246894785998
827.0,0.006726112824080083,0.05214316636954203
829.0,0.006250215592143391,0.04993162882265788
830.0,0.006130338717075244,0.04931297140373884
831.0,0.006159617181844407,0.04963797631828676
832.0,0.006160554725343763,0.05001619573547579
833.0,0.006138919024831179,0.049802994253637003
834.0,0.0061900750126640085,0.049655967889739284
835.0,0.006153712708888945,0.04961518739924535
837.0,0.006374771388845626,0.05125181625779733
838.0,0.006535544280009517,0.05207082527619119
840.0,0.0065645579229461695,0.05246737371064292
841.0,0.006546140853501798,0.05256799185426059
842.0,0.006318465455602301,0.0505650724724205
843.0,0.005789352460382574,0.046621242356841654
845.0,0.005847502538334569,0.04742202547930583
846.0,0.00609194829575361,0.04893094244674952
847.0,0.006136908236514644,0.04931062570099407
848.0,0.005976915150577742,0.04794301074700831
849.0,0.005975484736776807,0.04803230924460078
851.0,0.005875670300362796,0.04650380132681784
852.0,0.005836820965312943,0.04631291742580186
853.0,0.005824689438191174,0.045802906541952085
854.0,0.005867921729355536,0.04611677865926095
855.0,0.005827604623668054,0.04597211770358343
856.0,0.005832494306258629,0.04651719536135283
857.0,0.005666691163505417,0.04531637367639287
858.0,0.005648850058668087,0.04441757975388827
860.0,0.005543886545664162,0.04332454055630882
861.0,0.005655791306821555,0.04394968078147902
862.0,0.00537615363280679,0.04249544071320209
863.0,0.004984718316906136,0.03906783528041703
864.0,0.005118130881255211,0.04028383306819546
865.0,0.005206193779108037,0.040890528796010406
866.0,0.005200022725217531,0.04105548073802614
867.0,0.004906078712918044,0.039035656879491606
868.0,0.004840573194028301,0.03870146676182482
869.0,0.004427598663341957,0.03490264014292377
870.0,0.0038419520982144626,0.031088187648168442
871.0,0.0037768593842424456,0.030426607008974073
872.0,0.004006909571119453,0.031203975922683213
874.0,0.003989570600252457,0.030762827481522325
875.0,0.004019784450718712,0.031326560355688315
876.0,0.00408890191836693,0.03227644791740024
877.0,0.004077992964813363,0.03208805632107113
878.0,0.0041715979141604105,0.03282949524204657
879.0,0.00432580460629122,0.03393971920236598
880.0,0.004315486637127163,0.033885335002251674
881.0,0.0042714948620390224,0.03342970395591251
882.0,0.004430727855547986,0.03422630820841409
883.0,0.004499360560236224,0.034714200665764264
884.0,0.0042027283851085095,0.03231253093862753
885.0,0.004163671043078649,0.031127721511225413
886.0,0.004216858430406448,0.030265219427810887
887.0,0.004271854388641129,0.02934432743595481
889.0,0.0043009539726885666,0.03082368533623677
890.0,0.004356286484596306,0.030524045692292844
891.0,0.004300733336779831,0.030394563088307312
892.0,0.004549064130007954,0.029730903805278663
893.0,0.004703991115186091,0.030786455898919284
894.0,0.00481572513270626,0.03125450775522324
895.0,0.004673196724464976,0.0307492078472408
896.0,0.004684592526266145,0.03231346786070882
897.0,0.004722236684562689,0.03238001870637813
898.0,0.004784831415645145,0.03255785413019646
899.0,0.004783065971523848,0.03244111242525992
900.0,0.004751528601572301,0.03236823794054985
901.0,0.00484149182499539,0.03430209661653444
902.0,0.004697436802484268,0.03354353555782134
903.0,0.0048200408247372544,0.03445212834321356
904.0,0.004813221142372719,0.03416966027581765
905.0,0.004714516903824362,0.03364542248718845
906.0,0.004740523754132156,0.033130204987852775
907.0,0.004815307744665454,0.034566304680257356
908.0,0.005070409714095449,0.036693817161087015
909.0,0.004862142589503034,0.03632161778800704
910.0,0.004803525278984484,0.03561703208807178
911.0,0.004826126487055272,0.036910658570145215
912.0,0.004834525666459749,0.037283613583116625
913.0,0.0047596307040018975,0.036911575884024564
914.0,0.004736570804171776,0.03739128551924818
916.0,0.004766423395843686,0.037401957354715167
917.0,0.004750875083735371,0.03667744373412988
918.0,0.004600300264405615,0.035088654435505386
920.0,0.0047711974459922705,0.03610878138976044
921.0,0.004935861407268894,0.03731159824184055
922.0,0.004796941421549932,0.03643919829891652
923.0,0.004810207523458401,0.037294824939571425
924.0,0.004853160601879657,0.03780848435841776
926.0,0.00493337997043234,0.038109670305303225
927.0,0.004517208963017866,0.03398857350161054
928.0,0.004146529243933302,0.03095696772164226
929.0,0.004117016154098553,0.031034268823475687
930.0,0.004174752914088527,0.03138282973151766
931.0,0.004256033951817406,0.031131099651365946
932.0,0.004229833895815373,0.030854749285834926
933.0,0.0043458110292289125,0.03337780483777029
934.0,0.004379498210345656,0.03369594618135655
935.0,0.004361249802332467,0.032880446044548484
936.0,0.0042167843470877694,0.03244143706801271
937.0,0.004262817418496081,0.03258231654932049
938.0,0.004326351588443744,0.03356128093718495
939.0,0.004337815515306018,0.03373948681993237
940.0,0.004451983092403783,0.03447005697262532
941.0,0.0044024805843601985,0.033855582595976284
942.0,0.0040970906764858355,0.031380219393913146
943.0,0.004045376236032768,0.030871703913859405
944.0,0.004185769691753903,0.03153766220621172
945.0,0.0040028505221476095,0.029808268637294223
946.0,0.004171376212676605,0.031054177665705184
947.0,0.00416419256098567,0.030842554983248317
948.0,0.003978062056459478,0.029034426527644985
949.0,0.0038895438292454215,0.02916887565759264
950.0,0.004123331956173659,0.031162862064899245
951.0,0.0041628209342363855,0.031189013230956374
952.0,0.0038513043503318406,0.029454999839634642
953.0,0.0038959114673443778,0.030108984141737793
954.0,0.0039043882303080105,0.03026218828352162
955.0,0.003621476564521836,0.028283140491915215
956.0,0.0036053692950184213,0.028307826295588513
957.0,0.003750396995800405,0.02896550066811109
958.0,0.003766561806894536,0.02919517777450491
959.0,0.0039039033056781623,0.02971924002743499
960.0,0.0037823827668427954,0.02904158127006622
961.0,0.0036539187954993833,0.028273766989445594
962.0,0.00357700448546737,0.027743520202086158
963.0,0.0034966661259972142,0.026788370406907215
965.0,0.003704493794862419,0.028365794930572497
966.0,0.003820652981673583,0.028708041940695272
967.0,0.0037918931174704324,0.028267402237842455
968.0,0.0038635164618429263,0.028793466197967486
969.0,0.003927260214134319,0.028625533885249254
970.0,0.003947237018997684,0.02955862733045077
971.0,0.00417674188522376,0.030499808688627904
972.0,0.0040868796037708205,0.02988066794165183
973.0,0.00403794189419869,0.02982361718830736
974.0,0.004013874166758495,0.028759238470466207
975.0,0.004044383054780478,0.02974631959666655
976.0,0.004080938470004214,0.02966207373699654
977.0,0.004006548588859019,0.028851934606351957
978.0,0.004167700943432336,0.031711668689301045
979.0,0.004077504201441499,0.031039647914150537
980.0,0.004101799919556337,0.031245423184946254
981.0,0.004094692651148938,0.031161885429019386
983.0,0.003988359869766033,0.030496959927379476
984.0,0.004001839727838334,0.03049054632259076
985.0,0.004015406158354268,0.030524232365730496
986.0,0.004331530586608066,0.033310615521444445
987.0,0.004358983963761912,0.03224129785823604
988.0,0.004249407950299749,0.03139214250022262
989.0,0.004158172058132289,0.030252240583385305
990.0,0.004218914400436495,0.030265679199735652
991.0,0.003800124370581641,0.027719305818334573
992.0,0.004058600339402789,0.0292849362097109
993.0,0.00388126536717681,0.028522522346556934
994.0,0.003859250647442379,0.028499531114596265
995.0,0.0038626611259572744,0.028266238670986644
996.0,0.003897295193719425,0.02894137654658263
997.0,0.004249346338471334,0.030788772492581384
998.0,0.004351828870943219,0.03213066804140916
999.0,0.004118752917470912,0.031637463369786345
1000.0,0.004182427858080641,0.032885083383685565
1001.0,0.004382541652260792,0.03444302195680926
1002.0,0.004340203790996003,0.03385295516300094
1003.0,0.0041255392067509646,0.032991001974952014
1004.0,0.004155371172195343,0.03325756875336997
1005.0,0.004666938170933772,0.03517010519505994
1006.0,0.004705088826150081,0.03576825874936825
1007.0,0.0046885382540681276,0.03545445621093134
1008.0,0.004537249195755259,0.03474209279372812
1009.0,0.004341395310037597,0.03472888622600186
1010.0,0.0043559273802720976,0.034371898765795626
1011.0,0.004476834580523986,0.03617369105254501
1012.0,0.004475324363839554,0.036498625710994145
1013.0,0.0047542040861593545,0.0388195167667279
1014.0,0.004695681932098836,0.03858799217633948
1015.0,0.004750384101552112,0.03898227529872823
1016.0,0.004763453728244436,0.038717636387486196
1017.0,0.004608550515681407,0.03534725556237374
1018.0,0.004120896159785978,0.03222601020601971
1019.0,0.0041155045251896364,0.03219633890829571
1020.0,0.0034765184489366297,0.028106371118143993
1021.0,0.003445827430998162,0.02843414390812373
1022.0,0.002958820558973952,0.024276330601749763
1023.0,0.002008417188283571,0.016218232772527597
1024.0,0.0,0.0


==> data/approx_example_lifts_scaled.csv <==
sims,rmse,mae
26.0,0.2305750646933665,1.5099745367220379
28.0,0.24405219928068708,1.6531433644662936
30.0,0.26071974624730554,1.5892904125192486
31.0,0.1948454263373638,1.242301149976834
32.0,0.11808171465122042,0.8603138386682364
33.0,0.14148026181213139,0.9954393361999323
35.0,0.07720711335522239,0.5803449671233853
36.0,0.08178522211911102,0.619073489814998
37.0,0.07676085516634812,0.5701201971716798
39.0,0.08329657286940449,0.565656656743763
40.0,0.08659892865039755,0.5963988031370434
41.0,0.09003668283091114,0.5738019408570757
42.0,0.08786408558782438,0.5636442097031302
43.0,0.08521745524466243,0.5037692032420008
44.0,0.08967886957280645,0.503916707559932
45.0,0.09424400179778947,0.5963003662119349
46.0,0.08707423468627801,0.543742377753669
47.0,0.0794143111249154,0.5079798232937975
48.0,0.0782416454719498,0.5051905403752073
49.0,0.0697719176842356,0.4677378818863976
50.0,0.07396038996627642,0.475221206902493
51.0,0.08251042526419614,0.527181084139168
52.0,0.06515918221469251,0.37744248969517746
53.0,0.06664051223108437,0.41435907513639336
55.0,0.0690343448543171,0.4669469080891481
56.0,0.06233762698929992,0.3804567058524506
57.0,0.06326817272725109,0.39558192423161265
58.0,0.06220196244313404,0.40794692873431015
59.0,0.052459182424220506,0.3550086357235352
60.0,0.0588146888962553,0.4327872947901241
61.0,0.054217801642594245,0.38411194950043104
62.0,0.048693652531716314,0.32738927441077453
63.0,0.0541035486955745,0.32256190758754627
65.0,0.06475969581793947,0.3843227882887307
66.0,0.0627519962326936,0.35124691263033325
67.0,0.06665712929142367,0.40794665309203165
68.0,0.0628612981847598,0.3460597252125449
69.0,0.06261653622207469,0.3530711960251327
71.0,0.06237434576815826,0.35349077410201557
73.0,0.06372300641809735,0.35865507353652026
74.0,0.06287744287483371,0.37777969696910785
75.0,0.06386007107473925,0.4071426432168076
76.0,0.06311165282167068,0.4001098399172712
77.0,0.0638160396724837,0.40700567906342194
79.0,0.06362271505999444,0.430892130752451
80.0,0.061678687178182694,0.439535671866002
82.0,0.06853702621252067,0.48201770682101747
83.0,0.070718512844171,0.48214664563026177
84.0,0.07773560408958491,0.5530241947560418
86.0,0.07214620739752105,0.4898102831352363
87.0,0.07490153854116001,0.5216415114157642
88.0,0.07270198164498316,0.497150998924165
89.0,0.06894882921265878,0.4821403160356823
91.0,0.07109857661136353,0.4918412932510329
93.0,0.07449904085124187,0.5284732411258418
94.0,0.07438846284057889,0.5309407683523492
95.0,0.06688317841339271,0.48972759352056655
97.0,0.06902465309671701,0.5207881419799624
99.0,0.0695217029118245,0.5246366918628473
100.0,0.0692033726662803,0.5227181122033143
102.0,0.07075395314687861,0.5377838320701857
103.0,0.06818932927693251,0.5183257994092119
104.0,0.06324394729000624,0.49524255313083276
105.0,0.0705530625778339,0.5657322056818259
106.0,0.0730153415121912,0.5632546286146114
107.0,0.07076496688233726,0.5437900856448163
108.0,0.06982311051892551,0.5440303967088801
109.0,0.07044909864990558,0.5498456366257559
110.0,0.07588745697948608,0.5789854995984384
112.0,0.07551638663514762,0.573941628449848
113.0,0.07580314485191872,0.5794149848440021
115.0,0.07835437286877969,0.5916888791564787
116.0,0.07726247743021512,0.5859608725331953
118.0,0.07362445815451195,0.5476001428350703
119.0,0.07305716793732449,0.541530625727328
120.0,0.07328502536290672,0.5454023044208836
121.0,0.07212922424652474,0.5337988019111287
122.0,0.06812332841407012,0.5311036227172352
123.0,0.06981168116555432,0.5122889786318472
125.0,0.06849942253040632,0.5044131452020097
126.0,0.06214466687925045,0.45591905540173217
127.0,0.06148055165311126,0.4425467813103281
129.0,0.056620966770393834,0.3893523017701733
131.0,0.055826190880833085,0.3698781295226843
132.0,0.05475901336401468,0.37256521654673397
133.0,0.05480655632890013,0.3792050163191122
135.0,0.055073886494907416,0.3746271184932685
137.0,0.053455038021238785,0.3729790276675385
138.0,0.05355722539143754,0.3823070115823751
139.0,0.05570470233129849,0.40110873025614113
140.0,0.0558406938596239,0.4020461656884863
141.0,0.04898284251907472,0.356918897234753
142.0,0.04876130530589536,0.35617493264258254
144.0,0.049146540123343845,0.3581191886092049
145.0,0.04737682909508999,0.3535137546718662
146.0,0.05193033969520985,0.36744407625346354
147.0,0.04921238284144076,0.3479168286706568
149.0,0.046364193619559346,0.3301901933129862
150.0,0.04563537823924519,0.3156313794719417
151.0,0.04502739952587722,0.318326067016133
152.0,0.04667390900650688,0.3259022453441793
153.0,0.03861077173812246,0.28905925477861977
154.0,0.03810476056283864,0.2895930462146743
155.0,0.038434941725231105,0.29221255923729395
157.0,0.040067421344990924,0.29204450550137073
158.0,0.03931749960621672,0.2848467397620971
159.0,0.044109032630158994,0.3060945785401776
160.0,0.040871412525594085,0.28452358297493674
161.0,0.04373821450130664,0.29781574616017265
162.0,0.03940911530686798,0.2649727928295069
163.0,0.03875902985134879,0.25790118538270435
164.0,0.037679023657366965,0.25149019027895186
165.0,0.03822118628498893,0.2587560182230132
167.0,0.038113603300537625,0.27045078585943527
168.0,0.036221918176343806,0.2526844434999239
170.0,0.03464377851613992,0.23593762482534456
171.0,0.03458374675302994,0.2347592896744975
173.0,0.03613337821206763,0.25278987891826665
175.0,0.03903873404599048,0.26357731669376677
176.0,0.03775179120584905,0.2572828532220556
177.0,0.03470766259489747,0.2374372932327697
178.0,0.0296398969184412,0.2121074026240753
180.0,0.030446528666867406,0.2148394511155228
182.0,0.030477027303963213,0.21926238153267336
184.0,0.02992528762080692,0.21700212823558687
185.0,0.02973721703248303,0.21636789234651013
186.0,0.03135878272843937,0.23685848780992255
188.0,0.027576220116856186,0.22042022895381477
189.0,0.026949041097053303,0.2108793821848991
191.0,0.027113971244797586,0.218341186631091
192.0,0.026835487446077652,0.21482895887921266
193.0,0.027534019767985873,0.22251982222870786
195.0,0.026351204511423393,0.21321203298911814
196.0,0.026159968434563544,0.21216678937555516
197.0,0.027890264141238956,0.2177087424931316
198.0,0.027542128450927458,0.21423711532826822
200.0,0.028175790967230854,0.21819301966244192
202.0,0.02748890929549986,0.2111146583567396
203.0,0.027015877919926757,0.20372115318506784
204.0,0.02698224161266774,0.20284159789335465
205.0,0.02798071196786926,0.2080922359369351
206.0,0.033652949481976176,0.24636789712336454
207.0,0.03194347676119454,0.23768504961510262
209.0,0.03387458209233222,0.2508495797182565
210.0,0.03504132270705255,0.24636656963121312
212.0,0.03433258136097803,0.2408080617736527
214.0,0.03448690225372931,0.24343468505152224
216.0,0.035511278307843806,0.25099334116380156
217.0,0.0344110230195411,0.24247426504893238
218.0,0.030885661148144682,0.22912344894324002
219.0,0.029596489762692437,0.21656733598591776
221.0,0.03175106144246607,0.2336322921610649
222.0,0.03243617347565516,0.23272408804904235
224.0,0.03199606829019262,0.23167424098572367
225.0,0.031590209976796235,0.21981644862132174
227.0,0.03076239457680562,0.2232872729201941
228.0,0.030900671302393264,0.223527297933936
230.0,0.031160373393141424,0.22656256604139174
231.0,0.028755967952783235,0.1983807685846662
233.0,0.027547827273190044,0.1965852876670701
234.0,0.027575353046957903,0.19334143940521709
236.0,0.027861172435429626,0.2031891656755612
237.0,0.02821718525139527,0.20458235927646165
238.0,0.026111227921025656,0.19026026605829074
239.0,0.02675513905050093,0.19527308756106518
240.0,0.026407282036619063,0.19302633993876772
241.0,0.024418446249842112,0.17497269544948932
243.0,0.024012914096041338,0.1784856437010928
245.0,0.025129593024852185,0.18894875880324674
247.0,0.02536397848054064,0.18403116637545028
248.0,0.02586293952747008,0.1876232584665554
249.0,0.025649985703319316,0.18125370240818137
251.0,0.024773097154477196,0.17371515006994365
253.0,0.02380866013729628,0.16701135479126986
254.0,0.024423303285661585,0.16885391721846693
255.0,0.027740570646474467,0.18676207431913341
257.0,0.02668512734657714,0.18414123840827112
259.0,0.02741194517603997,0.19055323257045303
260.0,0.027397289356929453,0.18554053071270998
261.0,0.026350134195474998,0.17426516785116464
262.0,0.02641872096694086,0.17229030385973138
263.0,0.025601124644092376,0.1621932631652006
264.0,0.025085697495263574,0.1616712102752354
265.0,0.0256893521514323,0.1560490016077568
266.0,0.025861803029139922,0.1599343628656522
267.0,0.026635017447057274,0.16782955187310447
268.0,0.027529505873113497,0.17181596571891206
269.0,0.027493963205928236,0.17066853115621564
271.0,0.025908552489387025,0.16646519545816013
272.0,0.025867302757138305,0.1653360301656696
273.0,0.026275115559540756,0.16610495577454587
274.0,0.02560118336226548,0.1583816759692553
275.0,0.02531978528772332,0.1565568683481669
277.0,0.02441154580180526,0.1579017773959665
279.0,0.02610591557893444,0.16950792089004296
281.0,0.026213929337407238,0.16768369986783327
282.0,0.024841651025403155,0.15978547996831236
283.0,0.02420918869038172,0.15641174820937373
284.0,0.024490761586970257,0.16218772015387745
286.0,0.024612840268881456,0.1653506281586299
287.0,0.024656958416112828,0.1672115094017012
288.0,0.023054188871878104,0.1552299572176825
290.0,0.02364639559681978,0.1524834942303391
291.0,0.024987329966373307,0.1602570289525874
293.0,0.023010678154063397,0.14071605376702684
295.0,0.023574583619281348,0.14358694774328792
296.0,0.0235370843558086,0.14324672401858965
297.0,0.023553539053736344,0.1494087172609806
299.0,0.024497018367641742,0.1522797418414071
300.0,0.02425092879081182,0.15211570345945039
302.0,0.02440143437053981,0.14415698120344372
303.0,0.02397098218373797,0.13685139500604024
305.0,0.024057157976456196,0.13450156201827884
307.0,0.02367087696597611,0.13571318049872544
309.0,0.024037880565310924,0.13896128950613434
310.0,0.023329683909672518,0.1338513130049425
311.0,0.022631149752450903,0.13003906038843366
312.0,0.022596049761994298,0.12560236554104148
313.0,0.022357484157552183,0.12406946438386557
315.0,0.0200039020966004,0.11350775189124707
316.0,0.019885362979166293,0.11385580017250874
317.0,0.02052802592438917,0.11515433640671566
318.0,0.02050467156142881,0.11589297278146615
319.0,0.020884738084180263,0.12172344014983238
320.0,0.019893215870595473,0.121664647168953
322.0,0.020443541975766685,0.13346593755410938
323.0,0.020243881909716994,0.13848645414132776
325.0,0.01687523617586846,0.10881694526596708
327.0,0.017463465329231837,0.11503703801096794
328.0,0.018406761256028595,0.12222565281536624
329.0,0.016632534401973677,0.11438826724506965
330.0,0.016746979748498765,0.11408824634097865
332.0,0.017091416439112952,0.11307099645947774
333.0,0.017260899327087045,0.11334088744821269
334.0,0.015859638690568466,0.10744759960217701
335.0,0.01636060319951258,0.11279517777363304
337.0,0.01588060097170347,0.10843788322790467
338.0,0.016046401008525894,0.1102007598711153
339.0,0.015763894983750915,0.10621699982922753
340.0,0.016048577593775815,0.10757557450900634
341.0,0.01621630558640271,0.10907503422631497
342.0,0.01623887952041418,0.10939080041057787
344.0,0.015589522328352305,0.10481712275667698
345.0,0.01618359711558581,0.10702847374165511
346.0,0.015057810610865887,0.10396781601752907
347.0,0.01528582994790876,0.10641717478987948
348.0,0.015593750730485433,0.11665186211883394
349.0,0.015844929970582438,0.11775349542412301
350.0,0.015990438420936424,0.11905426955892748
351.0,0.01587143829635218,0.11583020055135837
352.0,0.014694629249561685,0.10979190511308397
353.0,0.014644751070464873,0.10941178281771088
355.0,0.014299388443922726,0.10731614946175956
357.0,0.014126443005692286,0.10335806624419179
358.0,0.013933765092855406,0.1025134704211493
359.0,0.014568518919516231,0.11370677980760155
361.0,0.014566086941801107,0.1135500446159601
363.0,0.014637427494950516,0.11358863347034327
364.0,0.014983354918880958,0.1181614229596037
365.0,0.015099380592907809,0.12050457327225103
366.0,0.014849412703602023,0.11826159024501659
367.0,0.015831396852221995,0.12643122791223163
368.0,0.016522653634218874,0.13042179257131783
369.0,0.01678925918573838,0.13242425673423408
370.0,0.016850868623715376,0.13117948719906952
371.0,0.01642608190927651,0.12973491333516535
372.0,0.015731650291588087,0.12362125948009224
374.0,0.01554065974761424,0.12289878611189667
375.0,0.015267677459834704,0.1219843436854311
376.0,0.015241527665164508,0.12032002854936796
377.0,0.015396185583970943,0.12125189328119898
378.0,0.015141231191964543,0.11812427601958342
379.0,0.014600780794779238,0.11251801133674659
380.0,0.014175997504245825,0.10912476615350755
382.0,0.014182688378355637,0.10601541236037075
383.0,0.014680307689710943,0.11490657028899567
384.0,0.013856492529521418,0.10303072633220371
386.0,0.013876608408218236,0.10667443392516263
387.0,0.01371818306194852,0.10609567600136467
388.0,0.01356705377983403,0.10285599773628566
389.0,0.013921049169668043,0.10442655115961472
391.0,0.01447048024664239,0.10826516508006023
392.0,0.0140808941677531,0.10529869938438419
393.0,0.014689881884005922,0.10907336422038878
394.0,0.01438890006407933,0.10586866936775281
395.0,0.014526700638433641,0.10697317535633981
396.0,0.01443585470247688,0.10623748382060641
397.0,0.014301885683104271,0.10395925938358445
398.0,0.014726398903788893,0.10651573547690119
400.0,0.014628305759906816,0.10570861810097758
401.0,0.01459393995946467,0.1064347615055072
403.0,0.01474077450247826,0.10776338301978552
404.0,0.014502936768366562,0.1058048005062916
405.0,0.015041420230488689,0.1088732423075088
406.0,0.014666685845363259,0.10710419342194595
407.0,0.014435847384001887,0.10236663829469325
409.0,0.01427602655503936,0.10187702438320842
410.0,0.014908580969996288,0.10081908818160576
412.0,0.014789433376544087,0.09916442587053835
413.0,0.014707423036233036,0.09870986257112917
414.0,0.014606813833582363,0.09899935875639472
415.0,0.014442596689011704,0.09873010119873618
416.0,0.014221986262343403,0.09910710145803256
417.0,0.014115562215789272,0.09858719958579931
418.0,0.01399769212820004,0.10117711885597516
419.0,0.014453531879674452,0.10467126004797889
420.0,0.014186604412554692,0.10051385739602962
421.0,0.014139674303015564,0.09878258967787519
423.0,0.013883031622605738,0.09816083011974568
424.0,0.013925199462964484,0.1003111577153292
425.0,0.014753453587055066,0.10931769795326274
427.0,0.014040153749599407,0.10469436559434986
429.0,0.013402351931940585,0.09630339694759651
430.0,0.013375481085814406,0.0966536429987841
431.0,0.011589359632493681,0.07478269840109715
432.0,0.011518460271629597,0.07163173171930015
433.0,0.011498462963769204,0.07017947660804864
434.0,0.01154211504723479,0.0694980901011163
435.0,0.012049550673492027,0.07149048552886532
437.0,0.011907910561037181,0.07133677348623224
438.0,0.012024247730114348,0.07302294193975356
440.0,0.011824705393178139,0.07079273993959123
442.0,0.011869055432902379,0.07048477239192308
443.0,0.011416681645515053,0.0696285761969017
445.0,0.010856196018107866,0.06815603446692561
446.0,0.010737202131042659,0.0688047054459064
448.0,0.01074252619638608,0.069773707865745
449.0,0.011222612725441488,0.07399933127806504
451.0,0.011292579617285293,0.07515296334112179
453.0,0.011374456657785281,0.07536530197653635
454.0,0.011544124096717553,0.07808227739566523
455.0,0.011300800584148289,0.07807160818015826
456.0,0.010396450505583027,0.0696838845543361
458.0,0.010839760606166487,0.07351794004233266
459.0,0.011524317907572825,0.07930623159917247
460.0,0.011567108246404334,0.08082737238275924
461.0,0.011601236436417466,0.07783714447192258
463.0,0.011571849857185103,0.07439363787409765
464.0,0.011906995109435515,0.07950153764556703
466.0,0.011848375748710878,0.07925418116081503
467.0,0.011917894326899853,0.07709498206732235
468.0,0.011690690603638632,0.0776628561806054
469.0,0.01140811472331276,0.07664777085839404
470.0,0.011577090059394767,0.07535910710539323
472.0,0.011927291410316003,0.07913672572843339
474.0,0.011795034869454393,0.07826618040314774
475.0,0.011673256104619426,0.07545763677557979
476.0,0.011724390577459415,0.07605083504752418
477.0,0.011632847612209058,0.07639783808185863
479.0,0.011068320435237396,0.07398402685250924
480.0,0.010958645740615926,0.07352262763535754
481.0,0.01058306327719869,0.07446092256452111
482.0,0.010575168887322784,0.07546795681659328
483.0,0.010339279369669786,0.07373217386072492
484.0,0.009875773844575974,0.0702191038874669
485.0,0.009930892999174126,0.07198487441756758
487.0,0.00980688777667126,0.07064988736620545
488.0,0.009848150013007411,0.06930990270842832
489.0,0.009918904541348287,0.06833536057753911
491.0,0.00984533936272338,0.06821226539133284
493.0,0.00995931481321556,0.06867839984300413
494.0,0.009464094669260015,0.0648750371272807
495.0,0.009480627678835849,0.06428149903155868
496.0,0.009328148345128486,0.06242363099488688
497.0,0.009305587671656687,0.06209762325478341
498.0,0.009342769682250318,0.06088651412443437
499.0,0.00935351828220799,0.061148682962256354
501.0,0.009419404828117432,0.06148468300108443
502.0,0.009707910306800535,0.06327097353719721
503.0,0.010283743675495567,0.07031015133224125
504.0,0.01099561276072323,0.07726896125358493
505.0,0.011090860190565684,0.07804593302674664
506.0,0.010893702577023207,0.07412808799647357
507.0,0.011344319002369421,0.08132383170657491
508.0,0.011155156487349124,0.077701131242114
509.0,0.011398354224947447,0.07842817916311533
510.0,0.011751033532367427,0.08046402013163026
511.0,0.012482295073310007,0.08690721051263026
513.0,0.01247484697510797,0.08659827790190149
514.0,0.012536075156805854,0.087579010663103
515.0,0.012442307579988357,0.08523943904907308
516.0,0.012455471229187755,0.08617523917184411
517.0,0.012224436169377257,0.08419444785939405
518.0,0.012286550268948756,0.08568657573765111
519.0,0.012833932605503423,0.089790740054006
520.0,0.012606202660477527,0.0876314571437225
521.0,0.01256457308857307,0.0870121809646032
522.0,0.012664221278853787,0.08833996863041269
524.0,0.01267238186349781,0.08852407107928194
525.0,0.012562654501879699,0.08789212879840641
526.0,0.012592351271473904,0.0878646776575957
527.0,0.012546637717024437,0.08771700506176078
528.0,0.012420498161243904,0.08666687380272196
529.0,0.012091003459968361,0.08416213658178387
530.0,0.011785713856521328,0.08157812795921929
531.0,0.011819764962162681,0.08237886993757634
533.0,0.011912248795387562,0.08279292606723908
534.0,0.011695350177955756,0.07976259473250707
536.0,0.011556574948083754,0.07793388169694374
537.0,0.011425241474677545,0.0781072240837223
539.0,0.010899177168403879,0.07654488455833348
540.0,0.010902583437818233,0.0777933741788237
541.0,0.01070783137523692,0.07736012748884753
543.0,0.010736538270211477,0.07699555089272814
544.0,0.01085925559899999,0.0785669222631227
545.0,0.010919002988098551,0.08070329444378155
546.0,0.010829000760765853,0.07767236806637004
547.0,0.01143457637656615,0.08082347706955921
548.0,0.011342657951196959,0.08022707856179138
550.0,0.011389539590075916,0.08102232524492155
551.0,0.011544060172260097,0.08186041036242361
553.0,0.01146342818091151,0.08206049211066326
555.0,0.011302648777068916,0.08186941834108026
556.0,0.011217316851749568,0.08054480178547888
557.0,0.011123520259744809,0.07914144785517319
558.0,0.010933688058526278,0.07860832776770113
559.0,0.010870393137252644,0.07856424421933333
560.0,0.011032457477738724,0.08175007141797727
562.0,0.011010846731908941,0.08219529320333291
564.0,0.01091994261140645,0.08141576682480825
565.0,0.011032114338724966,0.08315735702663304
566.0,0.010723125138416983,0.08027977031226374
567.0,0.011034698090168136,0.08252847799484461
568.0,0.01088695125691088,0.08223058375279399
569.0,0.01026273578645701,0.07441919265653452
570.0,0.0101418885632693,0.07333198632369044
572.0,0.009741139947983238,0.07011614623149351
574.0,0.009663001245340518,0.06992299228778204
575.0,0.009528618755611751,0.06722599515118638
576.0,0.009450868520087478,0.06624421281832203
578.0,0.00965383365855994,0.0674683864970452
579.0,0.009579418506262904,0.06674962607159804
580.0,0.009709648056877102,0.06763069031588162
581.0,0.009660557296141768,0.06674500817888919
582.0,0.009362832598362118,0.0654567923856523
583.0,0.009292344377953225,0.06528544682739298
584.0,0.009189386657685348,0.06420520666303761
585.0,0.009001296305061711,0.06310778458708934
586.0,0.00902763102314063,0.06419517590118735
587.0,0.008895485271677226,0.06417026307622685
588.0,0.009047761662170788,0.06631884016761673
589.0,0.008984909130166903,0.06544893111654321
591.0,0.009059849270157658,0.06468609884808332
592.0,0.009079591288824221,0.0643906045220074
593.0,0.008980311586332614,0.06434931083183593
594.0,0.009011573590009186,0.06388693941201523
596.0,0.009087110663302056,0.06396307163351236
597.0,0.008995128679649874,0.06379272934042371
598.0,0.008803395573933975,0.06462868916255785
600.0,0.008986931473704468,0.06715626723603287
601.0,0.008744028310009215,0.06548127304454066
602.0,0.008436115614875369,0.06267763541479246
603.0,0.008306844963729371,0.05967428383134876
604.0,0.00837314901211206,0.05998734138981998
605.0,0.008195209556686654,0.056224334949306246
606.0,0.008628014962675406,0.057491142425862715
607.0,0.008521970928525779,0.057615747550284556
608.0,0.00889453731113756,0.06151796869528281
609.0,0.009087457354507786,0.064815540431981
610.0,0.009088288122232698,0.06483832648579077
611.0,0.009409301240016163,0.06963039552097688
612.0,0.009449965516316652,0.06780093492721603
614.0,0.009478337467176043,0.06843060184789743
615.0,0.009533503689690134,0.06908975365376376
617.0,0.009736347853574894,0.07059511683155424
618.0,0.01040262296271945,0.07660968303352209
619.0,0.010409757274060651,0.07699407806206682
620.0,0.0104448322759981,0.0762083374172568
621.0,0.010281540268894612,0.07595681794234868
623.0,0.010100431335118037,0.07445005820985326
624.0,0.010106492667668974,0.07431662378682921
625.0,0.010127118163942688,0.074105773607489
626.0,0.010053792159291173,0.07487529247646629
627.0,0.010108681724552232,0.07546852575882798
629.0,0.00993742895847034,0.07566792723083447
630.0,0.009836663576344438,0.07429011406087577
631.0,0.009391525670174844,0.07159897284763037
632.0,0.009623223450845554,0.07233237962618748
634.0,0.00958743057344418,0.07276552059919536
635.0,0.01012751378804558,0.07713939367673747
637.0,0.009977815251930115,0.07537673273477087
638.0,0.010132941632134275,0.07621102723854467
639.0,0.010252502043612229,0.07648306641420215
641.0,0.010339543406897298,0.07789505288931722
642.0,0.010243063763962819,0.07814671111505474
643.0,0.009822646585665179,0.07554037192834487
644.0,0.010015626746242305,0.07661163141636948
645.0,0.010476449086578259,0.08147989470456345
646.0,0.010723878767453619,0.08210304460329776
647.0,0.010735992142622046,0.08246424162753375
649.0,0.011013783510991308,0.08415844289799865
650.0,0.011016962273179564,0.08368333398495001
651.0,0.010978651706408677,0.0835779750660341
652.0,0.010731067031341385,0.08047590024778165
653.0,0.011252987195441773,0.08418307063407539
654.0,0.011535532501992189,0.08368963343036209
655.0,0.011336086629664453,0.08180465420861062
656.0,0.011439338569408661,0.0820851583246286
657.0,0.011781747105412759,0.08217578315295027
658.0,0.011803153036042808,0.08265978003190265
659.0,0.012322409616997015,0.08729867764722511
660.0,0.012752270081359977,0.09153888880958475
661.0,0.013221923604315013,0.09535183571031566
662.0,0.01317808754898349,0.09331229129448829
663.0,0.01350317510670571,0.09614092500692194
665.0,0.013567542985360734,0.09673946739991728
666.0,0.013698023538429145,0.09748571413076854
667.0,0.0135041848358778,0.09630440455821052
668.0,0.013490233860629237,0.09721148329696877
669.0,0.013167151764766368,0.09481686401849204
670.0,0.013040185039044899,0.09410864358321294
671.0,0.01289018750186672,0.09327702614076855
673.0,0.013123509239763704,0.09438190269957311
674.0,0.013107569527160114,0.0946207738183332
675.0,0.012795583035641657,0.09072973466631855
676.0,0.013452615770521469,0.09570586936068956
677.0,0.013114313047214134,0.09347084536434766
678.0,0.012922576301142994,0.09238637746934346
679.0,0.012811279593542202,0.09183614571100226
680.0,0.012760432251936538,0.09181238310040397
681.0,0.013202085585952067,0.09390038385334011
682.0,0.013359675964954557,0.09546583599257616
683.0,0.013392904365928864,0.09607893751922045
684.0,0.013575448311346123,0.09786209729150337
686.0,0.013472236848096222,0.09597798606557316
687.0,0.013161649435514303,0.09395676952230061
689.0,0.012270177413785988,0.08815056821506435
690.0,0.0121679282885993,0.08609661893875478
691.0,0.012172668627242754,0.08594725779185165
692.0,0.012503694511386408,0.08937470395388857
693.0,0.01239449896314411,0.08798203049205927
694.0,0.012249024670083592,0.08731410179948319
695.0,0.012234570446737477,0.08704500014891417
696.0,0.0121099256252006,0.0884329718893406
697.0,0.011970378417769054,0.0875492468160061
698.0,0.012129068161722115,0.08800962792606334
699.0,0.012368727770085018,0.08875468639078293
701.0,0.011890878994788768,0.08477240408474791
702.0,0.012216510096583812,0.08713498672377121
703.0,0.01215133789504017,0.08689423368649377
704.0,0.013655466582589095,0.09662581596903479
706.0,0.01304632440610517,0.09089308725039691
707.0,0.013156669517357738,0.0917222428425672
708.0,0.0132517247468924,0.09096148070884283
709.0,0.013269910766386126,0.09105368501482378
710.0,0.01277598005886426,0.08694635790858478
711.0,0.011915674755053177,0.07963461802370156
712.0,0.012079005494987038,0.08110076612065073
714.0,0.012333714225644958,0.08192936819810934
715.0,0.01245923324202934,0.08415373447069666
717.0,0.012490376022147934,0.0847119106521946
719.0,0.01250886261379687,0.08447363240591974
720.0,0.012458236203885196,0.08223087992351873
722.0,0.012204912459174867,0.08106522608022755
723.0,0.012493029169107748,0.08348316557572447
724.0,0.012510561420442743,0.08479449580276038
725.0,0.011900499093433032,0.08062166064251727
726.0,0.01207925722717435,0.08156087334263987
727.0,0.011878823208985596,0.08024066107669113
728.0,0.012007789663543593,0.08167662449661059
729.0,0.012399525341425542,0.08566439842449244
730.0,0.012601578787392754,0.08780153597091137
731.0,0.012641129744066995,0.08829986545785555
732.0,0.013084940464684872,0.09195072286361769
733.0,0.012804696570122917,0.08954091360029048
734.0,0.012812254508306127,0.08963133214370078
735.0,0.013040161192798846,0.09044321222195069
736.0,0.012599167601847986,0.0886695631390996
737.0,0.012552617200140103,0.08819754256926039
738.0,0.0130991920544327,0.09147941916354771
739.0,0.012934229968519128,0.08998035264637927
740.0,0.012964398835950904,0.09028375164317552
741.0,0.013042925725595948,0.09050318469118504
743.0,0.013266894217745018,0.09127201898712646
745.0,0.012987165758896699,0.0890047487900699
746.0,0.012210150970903689,0.08270874446891911
747.0,0.012244878716269558,0.08336457388805293
748.0,0.012351262080519565,0.084250617265496
749.0,0.012446812710269584,0.08493704789744598
750.0,0.012109282811123714,0.08381339167338125
752.0,0.012434268785471004,0.08659891308398926
753.0,0.012341616155488759,0.08608809106405851
754.0,0.012418310087262827,0.08681322801014099
756.0,0.012566466502631978,0.08720375172260117
757.0,0.012482718003191425,0.08627010521501688
758.0,0.012487889366915998,0.0859359924779244
759.0,0.012302251987151527,0.08428682241832251
760.0,0.012302789247639966,0.08433700468823338
761.0,0.011919404641141655,0.08187773419213462
762.0,0.011682398775946859,0.08084687168347757
764.0,0.011464110102230755,0.07947343971702106
765.0,0.011448447775178259,0.0792473453086858
766.0,0.011677956531501634,0.08120594943056508
767.0,0.011267350492320792,0.0781841309722207
768.0,0.011421748643043442,0.07831129343078427
769.0,0.011963047793926696,0.08171380960491645
770.0,0.012053234651728249,0.08217950547541854
771.0,0.011387456674042513,0.07766624470320457
772.0,0.011938911556213473,0.08160054025614379
773.0,0.011792307262241794,0.0812199598160939
774.0,0.012035941494471285,0.0825899948923219
775.0,0.011963878357320108,0.08152789290353957
777.0,0.012119381002904097,0.0825456003810015
779.0,0.012187611704647662,0.08335005898691764
781.0,0.012337624408804178,0.08511235431632846
782.0,0.012277755654872118,0.08443246581097677
783.0,0.012334097630824187,0.08509881991846767
784.0,0.012411242279092335,0.08575578515946204
785.0,0.012432805230252041,0.08620644208480463
786.0,0.012069873210300005,0.08308290654963915
787.0,0.012124002612672703,0.08364497541691661
788.0,0.012403786052413834,0.08732749644618124
789.0,0.011903987724313255,0.08353652648133195
790.0,0.011854764524252787,0.08289975182722409
792.0,0.011818688836315233,0.08232287741143417
794.0,0.01171922637099778,0.08185461813971315
795.0,0.011732470662001265,0.08221439598952893
796.0,0.011666473234456047,0.0816048252053262
797.0,0.010499658223150356,0.07323293300655057
799.0,0.010764267987254229,0.07421137139455396
800.0,0.010809519501249445,0.07524838911566292
801.0,0.011157765384119795,0.0764458627186181
802.0,0.011163479554953743,0.07720207694271022
803.0,0.011704393949960134,0.08048198701072604
804.0,0.011532884800423132,0.07832561375157229
805.0,0.011143498867098369,0.07738911524533557
806.0,0.010901697116322695,0.07734365556858713
807.0,0.010036507369700309,0.07098359992976641
808.0,0.00982905892987058,0.06967458657116675
809.0,0.01011318662600077,0.07206511262867185
810.0,0.010182468277785963,0.07165437280513301
811.0,0.010008043571174073,0.07050204377083003
812.0,0.01009023758558871,0.07074387028767243
813.0,0.010116221794550774,0.06973101698868975
814.0,0.009378979854832131,0.06481524619133543
815.0,0.00951178420558646,0.06485888465948637
816.0,0.009511400502954882,0.06486684399472403
817.0,0.009152279624453162,0.06287454562470796
818.0,0.008709765676702565,0.06025019918343037
820.0,0.008553633144728302,0.05986417693771279
821.0,0.008558293313362553,0.05984348311154691
822.0,0.008552780321928443,0.0596579612304766
823.0,0.0086485141852365,0.06000246865366941
824.0,0.0084836213778448,0.05832314642080426
825.0,0.008571944934517881,0.05868137800973132
826.0,0.008738782100102113,0.060038811886815015
827.0,0.008861525638501629,0.060862033536365656
829.0,0.007924164491602301,0.05473062669818366
830.0,0.0077592123072529814,0.05383050429590919
831.0,0.007846603025888998,0.054141977144374076
832.0,0.007772817999198738,0.0543921224118155
833.0,0.007683781046369454,0.05405504676342202
834.0,0.007910123114063132,0.05521889719289306
835.0,0.007675016708258005,0.05377403236608923
837.0,0.00785170938079698,0.055358444944946496
838.0,0.008266295529126161,0.056683782291267706
840.0,0.00826518341101377,0.057109897633681926
841.0,0.008112560259313346,0.05691403579557773
842.0,0.0076317756507844735,0.05441224003072942
843.0,0.006552390292332943,0.04926165340077889
845.0,0.006620180695942787,0.05007458847130396
846.0,0.006748328962636583,0.051359712294137085
847.0,0.006765075425617594,0.051680924743720845
848.0,0.006579137065457225,0.05022818290697064
849.0,0.0065842190695102835,0.05032710829892763
851.0,0.0067848916772881305,0.0494144179468487
852.0,0.006717131410737987,0.049153554932426645
853.0,0.0066852105225945905,0.04860535324442076
854.0,0.006830189909964618,0.04918696895034329
855.0,0.0067565502303370524,0.04896865464439558
856.0,0.006787747536933346,0.04955529475072022
857.0,0.006627290163541545,0.048330277333692516
858.0,0.006491334889092119,0.04717185087545962
860.0,0.006273172553584239,0.04584227863259762
861.0,0.006519862902016404,0.04730747388636882
862.0,0.006196904268154518,0.0456809217966932
863.0,0.005520819115172481,0.041036567312065744
864.0,0.005652326578837952,0.04229722724512021
865.0,0.00573539999100349,0.04288832838974429
866.0,0.005595419293051439,0.042704648625836214
867.0,0.005125250950487119,0.040130524865360326
868.0,0.00504308131159006,0.039746803197599545
869.0,0.0047144176682179335,0.0362208346987483
870.0,0.0042240740283692015,0.032684202626460976
871.0,0.00409902991651568,0.03178563497797683
872.0,0.0042566140767784765,0.0328246098520556
874.0,0.004372873889130786,0.033684483710750314
875.0,0.004424529412076996,0.03442824958804834
876.0,0.004586123502742269,0.035738696108396736
877.0,0.004513969883792237,0.03546388677817519
878.0,0.00463415194894598,0.036225286905976775
879.0,0.0047652271845266036,0.037366437778208514
880.0,0.004702829024458968,0.03709798728410041
881.0,0.0046698271627101965,0.03660864386508835
882.0,0.004722153843903502,0.03689167404886996
883.0,0.00482913680383242,0.03664410279447257
884.0,0.0044807270160262995,0.033978332505398334
885.0,0.004453200193424339,0.03312435047491449
886.0,0.004530855219764324,0.03207202589994103
887.0,0.0046362670848649175,0.03236681736023744
889.0,0.004855256323179165,0.03486575730804421
890.0,0.004792024744016346,0.034013504640382296
891.0,0.004714872374559328,0.033683097448997765
892.0,0.005104959868569562,0.034373515075201234
893.0,0.005260355106749226,0.034842900103039996
894.0,0.005517482324426237,0.037166665921192166
895.0,0.0051624279359514325,0.03483870327436115
896.0,0.0051060803638217885,0.03533358826964204
897.0,0.005124645923234805,0.0355557799272081
898.0,0.005278656598603097,0.036790514463387755
899.0,0.005287508432410973,0.03695330628612429
900.0,0.005320121470142051,0.037030040002799136
901.0,0.00534262839688299,0.03743401843863292
902.0,0.005136473744091216,0.03578566481554046
903.0,0.0052568981286499365,0.036327454041163686
904.0,0.0051769578167204285,0.03578641941007928
905.0,0.005003060989768519,0.03437715731624789
906.0,0.005090093749134173,0.035056232561731314
907.0,0.005137210574017173,0.03648235414668176
908.0,0.005305070328526481,0.0368749803410632
909.0,0.004932390569976247,0.03618841316219209
910.0,0.004926936380473178,0.035713473832568364
911.0,0.004882281112186493,0.0367973858093536
912.0,0.004941448439230965,0.037100232989397394
913.0,0.004776221739951772,0.036872671361764364
914.0,0.004762089311009748,0.03733325597391375
916.0,0.004756605199101479,0.03743275416376056
917.0,0.004757696096735142,0.03665948665956985
918.0,0.004635913925124544,0.03501319438341024
920.0,0.004777934674687525,0.03609144454520878
921.0,0.004972411509576049,0.03723649769935901
922.0,0.004828253678162288,0.03637475220086302
923.0,0.004827211093313912,0.03725600470417615
924.0,0.004858435215279285,0.037795551751288035
926.0,0.0049775627217091365,0.03802010457590699
927.0,0.00466261025022685,0.03377684715599595
928.0,0.004419711690947298,0.030644646119783913
929.0,0.004335559113349482,0.030765341956093428
930.0,0.004405693549380048,0.03140639351720929
931.0,0.004478346247044753,0.031478544004510015
932.0,0.004447906403397813,0.03118891803504863
933.0,0.004431033621020051,0.03322598330858241
934.0,0.004451298356425079,0.03355987716737467
935.0,0.004525387833948208,0.03307510132026129
936.0,0.004310773757005124,0.032332966428771134
937.0,0.004363308290052186,0.03266059573885046
938.0,0.004334379208469215,0.03362307705255004
939.0,0.004354958525960754,0.03386063751701328
940.0,0.0044288560769487045,0.03462603547684732
941.0,0.004384556937282269,0.034046876938644055
942.0,0.004079698673057005,0.03152993461773466
943.0,0.004022140157633149,0.030859355160457725
944.0,0.004176260067419705,0.032028248736691314
945.0,0.0039966931284350195,0.030253183487874036
946.0,0.0041544838517353615,0.030748652983223358
947.0,0.0041484995367548,0.030647266905086835
948.0,0.003978936212575356,0.02904311105025078
949.0,0.0038795948687598975,0.029171390003372634
950.0,0.0041248549781041696,0.031162531793276594
951.0,0.004171091873648192,0.031200958099214658
952.0,0.003838048300163419,0.029281817384129973
953.0,0.0038793320086200882,0.029798800093842247
954.0,0.003888105567229483,0.029996126036196523
955.0,0.0036062867603642427,0.0279633693762546
956.0,0.003589486759352922,0.028009594569008832
957.0,0.003741534817463266,0.02886328537276208
958.0,0.003751196775921176,0.028958492089301402
959.0,0.003938372458064694,0.029953594762131174
960.0,0.0038119676149144634,0.02903724762888683
961.0,0.003675114089638032,0.028411214746927215
962.0,0.0036354081349431054,0.028159447853036125
963.0,0.0036280694833595644,0.027910863130828988
965.0,0.003996661361151538,0.030327430257589282
966.0,0.004112001883860635,0.03067152005249325
967.0,0.00413250097430186,0.029866133382321768
968.0,0.004258520057327493,0.031166024078715195
969.0,0.004337988637481394,0.03150500500162007
970.0,0.0043332754249743085,0.030775666502139996
971.0,0.004464035718809897,0.03149885976888602
972.0,0.0043807137083414546,0.03088062357403757
973.0,0.004216332201760081,0.03052715337810964
974.0,0.004221200134134111,0.02954272230288062
975.0,0.004122732360288188,0.03014552832728885
976.0,0.004157571633854091,0.030048076984218564
977.0,0.004117857722211365,0.029357752403137084
978.0,0.00428055600674492,0.032253126146377355
979.0,0.004168068093100072,0.0314972860007407
980.0,0.004188278938462641,0.03169194313808875
981.0,0.0041875894115180196,0.031631177689955534
983.0,0.004071231902147142,0.03093781175149235
984.0,0.004105434430637013,0.031006209110588212
985.0,0.004113670857311023,0.031021677964709705
986.0,0.004547481818199218,0.03417362633674616
987.0,0.004508111166614164,0.03292599349199403
988.0,0.004421396204491071,0.03214172535456107
989.0,0.004392850587408392,0.03118902142267722
990.0,0.0045008664033017055,0.03131852682673693
991.0,0.004137400672542927,0.02974178530453255
992.0,0.004335754807592963,0.0303079771509988
993.0,0.0041226621687681176,0.029429192487772447
994.0,0.004017019432311353,0.029176301741213596
995.0,0.004004226692997993,0.028897679508665442
996.0,0.004013444830061445,0.029488990194375175
997.0,0.00438989202882559,0.031422688251408905
998.0,0.004515337962947325,0.03283315055906659
999.0,0.004180776104917901,0.03197411937823467
1000.0,0.004202364417351733,0.033014728694012195
1001.0,0.004418808502305875,0.03466490211621344
1002.0,0.004405038105836836,0.03420732170976178
1003.0,0.004141186385276052,0.033091230293964914
1004.0,0.004168419597364408,0.03334200417843619
1005.0,0.004806417399015757,0.0357893682672867
1006.0,0.004810933205299737,0.03626499458605026
1007.0,0.004803141987292327,0.035975433505478736
1008.0,0.004699871350192266,0.03540038694732082
1009.0,0.0043852668666229284,0.03495880719732055
1010.0,0.004450516892640157,0.03479200002003774
1011.0,0.004584016553855425,0.03667494654753369
1012.0,0.004565912758807245,0.0369411409176084
1013.0,0.004771029076697493,0.03893283888860394
1014.0,0.004768821108848645,0.038992110985099825
1015.0,0.004835245347489285,0.0394387409593747
1016.0,0.004754625006359143,0.03864310100831066
1017.0,0.004642970459408287,0.035585284489682144
1018.0,0.004252068800379238,0.03282594889429706
1019.0,0.0041924089235867434,0.03259816892700994
1020.0,0.0035615057901479865,0.028545817532262964
1021.0,0.0034399348485559134,0.02836249124854364
1022.0,0.0029985286844433023,0.024516395315016426
1023.0,0.0022677945092577207,0.017575385045773308
1024.0,0.0,0.0


==> data/approx_example_sequences.csv <==
sims,rmse,mae
11.0,0.5545803067991414,3.9230308230453006
20.0,0.23149384267587303,1.8453569469916737
27.0,0.24652649245216998,1.8944485926698946
35.0,0.19316835483264175,1.4968889669861312
43.0,0.1735752743855663,1.3493827956751807
51.0,0.16523843528462037,1.171192389530509
58.0,0.14961612147194805,1.0701962601404298
67.0,0.16247970064940984,1.11127207409116
75.0,0.1332006988806902,0.9891786965119405
83.0,0.12049372943751537,0.8947515566943405
90.0,0.12690622570454774,0.7896872843004483
96.0,0.13991686069491407,0.7811772417931298
102.0,0.11951661668564968,0.7810869423703857
108.0,0.13035349587121509,0.8587310905411055
117.0,0.11553713354275742,0.8365691476583393
123.0,0.11522896701642833,0.7755272404179379
130.0,0.13337811095519553,0.943713806250876
138.0,0.12448662984852824,0.8812889647630662
143.0,0.12525162189045025,0.8870488886415064
150.0,0.11771880081679474,0.8860590119875287
157.0,0.11439457026182506,0.902451478027755
164.0,0.10543128190552244,0.8374952525867734
171.0,0.10517930181441358,0.7524220100730915
177.0,0.09700613111276922,0.6860313271963887
179.0,0.10072021679353751,0.6966920539722026
186.0,0.10134834956673289,0.714431040414425
193.0,0.09534900808471486,0.6737486221303968
199.0,0.09326487785757348,0.6237512232276685
202.0,0.08524990144825055,0.6028134158226586
207.0,0.09642545143304275,0.6262436987049345
213.0,0.0991577602123058,0.6590782583944774
219.0,0.09907749240870291,0.6583244094985099
222.0,0.10556053418325938,0.6816761007047518
225.0,0.09146291705516711,0.5850264923721494
231.0,0.09485931877684259,0.5907029754952658
236.0,0.09970953158656792,0.6347604252703045
241.0,0.10157904039007072,0.6556954685475798
246.0,0.09858899322837221,0.6401319230766122
251.0,0.08687467440328861,0.5598324364328123
256.0,0.09377525160980485,0.6354585428165209
263.0,0.08460396612266036,0.6132357180921737
268.0,0.07646994774351831,0.5545404922662541
274.0,0.07834221450081125,0.5650208432701522
277.0,0.06996946770429259,0.5124773456761967
281.0,0.0606746943099743,0.4333675541640288
283.0,0.06357350202000507,0.44991475939354386
287.0,0.05585733292963265,0.42769195247926317
290.0,0.05899984841520101,0.4602236642744152
296.0,0.06339952938335354,0.4635164398161765
297.0,0.07009280868385354,0.5113842838470921
301.0,0.06513888515717708,0.4825072463152592
303.0,0.0680761019752755,0.5018373974762083
309.0,0.07405377997220584,0.5635956948759497
311.0,0.07192405257157718,0.5753876413612579
315.0,0.06982913830880387,0.5493905634747256
320.0,0.06462854229434731,0.5005932284523139
322.0,0.0637094344527398,0.48991389013509395
328.0,0.05966751908599423,0.4630493092481773
333.0,0.056373700513846096,0.43101876710766956
340.0,0.054605118084071244,0.416217433439719
344.0,0.053178045358853086,0.4244712205852859
348.0,0.05030473783668385,0.3941682548818008
352.0,0.05421419278491201,0.4183818980495399
356.0,0.05740241252538124,0.43899373841577666
360.0,0.059784351087052566,0.4596462640230946
364.0,0.06239718458497734,0.47453873889216214
367.0,0.06415666412257708,0.478494627131855
369.0,0.0672280022788708,0.5175068679405783
372.0,0.06481902982360484,0.4867717228680667
373.0,0.06673371498377591,0.4940578584975298
377.0,0.0699513770419684,0.503586249961586
381.0,0.07161818590096278,0.5235140107200053
385.0,0.06870594413950304,0.49764978433803597
390.0,0.06862245915754303,0.48532302958384876
393.0,0.06756272471120109,0.4797721208986797
395.0,0.06832855410513788,0.495137305121996
397.0,0.070791838358275,0.5281080377422231
402.0,0.07146556195557159,0.5289194602445226
405.0,0.0718987058048954,0.5398892273762737
407.0,0.07345623577402008,0.5601708525801656
413.0,0.068893927847836,0.5115701575154395
417.0,0.06769548544909962,0.49063781226166936
421.0,0.06792203637441312,0.5088820434862915
425.0,0.06913688881613554,0.5058043436411458
430.0,0.06807000638055506,0.5058460262146921
432.0,0.06941201305027354,0.5327072560325415
435.0,0.07345559923844835,0.5594377217788828
437.0,0.07366991564023279,0.557191772206712
440.0,0.0735245311882463,0.5629964193557665
441.0,0.07144307561075204,0.5389613284596628
444.0,0.07107496780326218,0.5445870407255194
446.0,0.06601858237469149,0.5001231714710374
449.0,0.06429644341311899,0.49482020131655186
452.0,0.06153202203999569,0.461161637049452
456.0,0.05858499257345578,0.44659439361048775
458.0,0.060241515468666997,0.459950215474235
461.0,0.061602739561206085,0.4705288109795326
465.0,0.061920346440414414,0.4760980472483065
467.0,0.0626034925031346,0.4912197841730969
471.0,0.0604254746567717,0.47303121793307223
473.0,0.06092662856762823,0.4693078943685561
477.0,0.05941500123410499,0.44182008436494025
482.0,0.06047439603716247,0.45211395613218863
485.0,0.058553330410848134,0.4438122687161332
487.0,0.059727997130689194,0.45598410393660715
489.0,0.05899825098768871,0.44594669062686254
492.0,0.05452806474024747,0.4001203604503356
497.0,0.05193737473411967,0.38229551878126594
501.0,0.05313157328963522,0.3937704934201786
504.0,0.051687369602379254,0.38252179992627144
510.0,0.052239639686021196,0.3883945851187012
514.0,0.05101883683350124,0.38188547183756805
516.0,0.0540883249071011,0.40567086014933124
520.0,0.055519457314073664,0.41446507271170085
522.0,0.054668055145179056,0.41241607919319245
523.0,0.054103367335191895,0.41141390434664693
527.0,0.05393805367038564,0.4180821495625854
529.0,0.05387518772185357,0.4207862561309893
530.0,0.05194390847538322,0.40821177311307133
532.0,0.049039143303525684,0.38038974895788474
535.0,0.049531008742147276,0.39103233443956303
537.0,0.04867359667205245,0.38435122505443775
540.0,0.04884755300085401,0.38525568829942136
541.0,0.048075815797545295,0.3787863200960041
542.0,0.04683074815543195,0.3683676118733309
546.0,0.04729496599919102,0.37532272450646
549.0,0.044352787938036216,0.3483844544467486
553.0,0.043495802515472935,0.33819375242258365
557.0,0.041874634429060205,0.3264213125598284
558.0,0.04174638499671573,0.32109522884235353
560.0,0.04264197143128063,0.32887997450765927
562.0,0.043490920680551055,0.3339361641276711
566.0,0.04295414179101329,0.3337857261810923
569.0,0.041602613298173045,0.32780147810221016
572.0,0.04154527249512603,0.3222453379712204
575.0,0.03922122612369869,0.30217596828207277
579.0,0.03891142093241622,0.2972857309436604
584.0,0.03711973978958637,0.2737130580478374
586.0,0.03760988795816205,0.27617466660858664
590.0,0.03713931803061549,0.268684041706573
594.0,0.036323605724207716,0.2687628094546919
597.0,0.03538730426437839,0.2622240086286959
598.0,0.036770391181549365,0.27215245936104326
599.0,0.03948589015055288,0.2897929295798257
600.0,0.0379924626649796,0.27920022631232727
603.0,0.03628896212709086,0.2565799999915205
607.0,0.03591837140075867,0.25733054042697606
608.0,0.03514895106993142,0.2585729157867872
611.0,0.033310883051343894,0.24508135782056675
612.0,0.03364413635366814,0.24253529789085623
614.0,0.03481201491721947,0.24834056571645569
620.0,0.03443384016234546,0.25108549007937064
622.0,0.03520502327728803,0.2501247890831597
625.0,0.03339504726386268,0.23204590044654214
628.0,0.03358896754334337,0.23861818451053846
632.0,0.03127431204150568,0.2221361037871626
635.0,0.03055843411386716,0.21916049729808088
639.0,0.03180286103005101,0.23704894738119647
641.0,0.031870151787749657,0.23521362616082725
644.0,0.033012087824398566,0.2372989682320945
645.0,0.03253810953525104,0.23722922143538847
647.0,0.032395478627277374,0.24117525928105402
648.0,0.03358407365543241,0.24866373146875018
650.0,0.03328244787152554,0.24453323161633386
652.0,0.0350336019020878,0.2574549521075439
653.0,0.03452700266071696,0.25593584509805417
654.0,0.0331337000650716,0.2479062606005483
658.0,0.03304320705103678,0.24193261876638483
661.0,0.032851121949994636,0.2370432401182862
662.0,0.03161284803621874,0.2204767471233547
664.0,0.030925143568720406,0.21317399715192736
667.0,0.029343022399042688,0.21115088446840885
669.0,0.03085906800548786,0.2276896220435825
670.0,0.030889561834943634,0.22361230117275657
671.0,0.030773809350492103,0.2197395006777297
672.0,0.02999130777877228,0.20365216000251318
674.0,0.028651912149904354,0.1886075169630276
675.0,0.026879111616993096,0.16668833174211076
677.0,0.025668704587506655,0.15701713155284297
679.0,0.02768071487453263,0.17852349419058816
680.0,0.03035382531859314,0.19462803828523126
681.0,0.029564169464969158,0.19590750733358098
683.0,0.029855289937791532,0.19397573789128236
685.0,0.028877442930804048,0.19151398547748022
689.0,0.0293388458491801,0.19261897568976769
690.0,0.029889884961415366,0.19985819360549012
692.0,0.029587148983462278,0.19552219805733112
695.0,0.030293015842773406,0.20407197524299217
696.0,0.03147074245524426,0.21809316134801118
699.0,0.029760522171037602,0.20534236153362992
701.0,0.029344026901325992,0.20553169812473487
702.0,0.03011290400988797,0.21656735808775948
703.0,0.030341027733782278,0.21992188885302735
705.0,0.030359566646744534,0.21436649129080826
707.0,0.029393028067054627,0.2077922311019825
709.0,0.030040218321393575,0.20627730934335328
711.0,0.029115681942582235,0.1941490963411065
714.0,0.02877013792359825,0.19058362273807597
717.0,0.027134006773722238,0.18158992807425234
722.0,0.025741640891052117,0.16796470693255355
724.0,0.02489889542173332,0.16175991034056308
727.0,0.024274960152784228,0.1558052461036616
729.0,0.024085212253206013,0.1595206050479469
730.0,0.024204920150509183,0.1583869833684636
733.0,0.022489827795776976,0.14669208471496437
736.0,0.022098922980327566,0.14160823680877904
738.0,0.021611468485798518,0.13484042941064428
740.0,0.021714914280394987,0.14257627018804706
741.0,0.021308946063862584,0.13916306193789488
742.0,0.021639296816859128,0.13709518373935706
744.0,0.02173118016972945,0.13317364255398512
745.0,0.02305602563433835,0.14876381940503824
746.0,0.023964120691411826,0.1503778826372233
748.0,0.02283419366473157,0.14518162549391095
749.0,0.02360029451626952,0.15929598042579104
751.0,0.023117796882214048,0.16477299971558262
752.0,0.022800888828756628,0.16118798371069243
754.0,0.02241237320792322,0.15833011204762346
757.0,0.021219462056564747,0.1566647631560989
759.0,0.02169939487863278,0.15742591857355656
760.0,0.02188478261881687,0.1602556843496102
762.0,0.021629875954894236,0.16186906312723964
765.0,0.02135630026031818,0.16157014173588827
767.0,0.020748565993398027,0.16120057082978073
768.0,0.021217814711590108,0.16551086991693115
769.0,0.02104562035895003,0.16403322931162198
770.0,0.022337028556238658,0.17542260449818384
772.0,0.021869573892414947,0.16757309953940772
773.0,0.020798040076922996,0.15965508697537634
775.0,0.020782594821974587,0.16324861947675204
776.0,0.02098490164963039,0.16265351431388594
778.0,0.022181400394643124,0.1738143417771175
779.0,0.02224984475846461,0.16971435858051986
782.0,0.022339962948265638,0.1656931578760148
784.0,0.02442599904323137,0.1765345151926608
785.0,0.025437195059013977,0.18355271914501853
787.0,0.025072780138020542,0.17865264341754303
788.0,0.02473250057296723,0.1793500336438
789.0,0.023832502318656464,0.17129007304737914
790.0,0.02425260227458805,0.1771363090364096
791.0,0.02429137007103593,0.17348343191377613
793.0,0.02485331577408646,0.17554819295267357
794.0,0.025073286919254357,0.1773585033452536
795.0,0.025118992402403974,0.18118860870188475
798.0,0.025302373502245644,0.18392505377181897
799.0,0.024594116569570612,0.18018456696411667
800.0,0.024965871735999658,0.1793534225501123
801.0,0.02426709550116212,0.17511398935312505
802.0,0.024044179777951234,0.1756840625079048
803.0,0.02534637457234396,0.1873677368386994
804.0,0.024528853283103606,0.17939717927836166
806.0,0.025161333425849742,0.18388093224459212
808.0,0.025624062582913703,0.18511002077706865
810.0,0.025293205667194122,0.17818228345351936
812.0,0.025751962641190316,0.17861791907764496
814.0,0.024059818827895624,0.16478474655084457
816.0,0.024906942671453297,0.17391582690458995
817.0,0.02403385582475398,0.1666043345809863
818.0,0.024807016363236747,0.1770387766588737
819.0,0.02419018044647945,0.17222053084428804
821.0,0.02438067566501574,0.1789039228649607
822.0,0.02381619480198664,0.16564670078658228
823.0,0.023819769069916293,0.15550387702981666
824.0,0.02500458556190483,0.1663990939062217
825.0,0.024258245398513872,0.1613524231311195
826.0,0.023892072050594956,0.1621516129109078
828.0,0.022519317244532887,0.15921225413696694
831.0,0.02320211586927786,0.16703535577267506
832.0,0.023091572215649298,0.16642749404341572
833.0,0.022018790098975838,0.158176920779497
834.0,0.022599918085939155,0.1549455405810908
835.0,0.021996830915779964,0.15288134290171426
836.0,0.02179146489582817,0.1551565447495022
837.0,0.021533992550055826,0.15472799470517706
838.0,0.02207359479190169,0.1545496629513782
839.0,0.021871122557482744,0.1554185356770697
841.0,0.022851690993890457,0.1644604082440178
842.0,0.023167317533206444,0.16406237421904288
843.0,0.02319155544918042,0.16066471390504444
844.0,0.02263535401145047,0.1586734745568663
845.0,0.021784889112101,0.1504758401740846
846.0,0.02226463685308552,0.15366654761423454
847.0,0.02088941413584562,0.13877019435983856
848.0,0.019751931557148442,0.12631032258723093
849.0,0.019685441884982603,0.12261730571659721
850.0,0.017998425632903513,0.11378969362785514
852.0,0.01897364791028414,0.11607618764569165
854.0,0.01883037246267053,0.11087205655215551
855.0,0.018137304010054582,0.10641278457130943
856.0,0.018017265295475888,0.10541065043243307
857.0,0.01851714742121185,0.11112079685847225
858.0,0.02034043579389925,0.13022174757414676
860.0,0.01982893841250509,0.12823342000005097
861.0,0.020492749052176285,0.13399457731008374
862.0,0.02099707167853593,0.13265244407501703
863.0,0.021407580734134308,0.1323768432327587
864.0,0.020465793984898867,0.12706872270672873
865.0,0.021233021720485915,0.12790782153233737
866.0,0.020776476000006195,0.1296541240658204
867.0,0.020664998836330443,0.12437750053323404
868.0,0.020717877354433898,0.12214024261165216
869.0,0.01951374685721623,0.11384450500074458
870.0,0.019074615438946483,0.11113363007622201
872.0,0.018639336711966954,0.10909162083199549
873.0,0.01770989699061453,0.10296294108963552
874.0,0.017960218998056818,0.11010050201613578
875.0,0.016687255697993977,0.10496601251828983
877.0,0.01671456807730449,0.10332989704852973
878.0,0.016991726164172296,0.10884910222647952
879.0,0.01654066480946528,0.10558466948607878
880.0,0.016413880372014945,0.1075000278562693
881.0,0.015624756589485492,0.10237993041950148
882.0,0.015566564339001667,0.10776290733305678
883.0,0.017055946859675514,0.1193081078831838
885.0,0.017364930218416126,0.12662819901257788
886.0,0.016658237349374938,0.1199389145435071
889.0,0.015735481322867652,0.11273871188868086
891.0,0.014952206059400152,0.10695909062172862
892.0,0.015373868355988389,0.11259765733646736
893.0,0.014660525529099468,0.10786010655563674
894.0,0.014476187542234018,0.1077976900243371
896.0,0.014942689158726074,0.10853453823953126
897.0,0.015079085060949658,0.10663827407320461
898.0,0.015096054162530336,0.10593662245838593
899.0,0.015606225914304371,0.10915531190359225
900.0,0.01617559401299663,0.11303585929907958
902.0,0.015883574399135854,0.11379543524367315
903.0,0.016375934575757995,0.11351152030019285
904.0,0.016710486642708938,0.1194353498588205
905.0,0.017660833238722255,0.1284359768335265
906.0,0.016084891363101782,0.11717767715486951
907.0,0.01585412874194262,0.11498108799608646
908.0,0.015527706263465965,0.11243038785499859
909.0,0.015558996845709131,0.11240706726244061
910.0,0.014942628214030296,0.11044640506458356
911.0,0.0141361914688655,0.10481269404124664
912.0,0.014416143139951012,0.10458537490764878
914.0,0.014483398271501823,0.10658644672002011
915.0,0.014103885256507997,0.10454939128814245
916.0,0.013138425354024081,0.10189130812179852
917.0,0.013282158950836691,0.10198199030817896
918.0,0.013821100683786874,0.10218394536666811
919.0,0.013547468502983835,0.09274717516910816
920.0,0.01323160921191878,0.08897468525041373
921.0,0.013064169306612028,0.09192066072768851
922.0,0.012952943438630952,0.09164212408755922
923.0,0.012622183921501195,0.08930866562755768
924.0,0.013194911369507574,0.09407626543019468
927.0,0.015222799273995724,0.10809398561354762
928.0,0.014308274318269665,0.10425065466837984
929.0,0.01467164880255233,0.10842495572744841
930.0,0.014522904185755078,0.10781039844589475
931.0,0.013744162064332323,0.10309061318687136
932.0,0.015026006122430872,0.11549479170846792
933.0,0.015033007474658529,0.11524829843200705
934.0,0.014645274589270306,0.10785987055220199
935.0,0.015065738813059901,0.10968281843600095
936.0,0.015576972302249322,0.11348812826175995
937.0,0.01468531158271183,0.11178214029914246
938.0,0.013870091626022207,0.10702817770575061
939.0,0.013255784381846172,0.10328248593226826
940.0,0.013501338336821952,0.10513388387195363
942.0,0.013273564796436006,0.10196621394303014
944.0,0.013318252620224432,0.10126428140755879
945.0,0.013557792695301578,0.09985099498983131
947.0,0.013577696835627444,0.0996542956734813
948.0,0.014228458660381726,0.10237014276186374
949.0,0.015350764385049226,0.11159048393210522
950.0,0.015634405092541544,0.11359137617300123
951.0,0.014964863669110182,0.11026503624943422
952.0,0.01524592196884304,0.11411484394970976
953.0,0.014743211544649998,0.10678057945754124
954.0,0.015033635263114308,0.11258849378211214
955.0,0.014474275297339436,0.10789046389287729
956.0,0.014554216080127564,0.10885449680709813
957.0,0.014320849806481023,0.10762891106675099
958.0,0.01427767627286919,0.10578056135097777
959.0,0.014063595205529238,0.10318900049244477
960.0,0.013321075625926165,0.10129359176907751
961.0,0.012325326769504383,0.0931842178442345
962.0,0.012039157733010855,0.09112269020735189
963.0,0.012368630734139938,0.09383987701091825
964.0,0.010688098896851362,0.07260092289722486
965.0,0.010773878303737352,0.07012670558731092
966.0,0.010343750339599124,0.06607081314516806
967.0,0.010719264615869525,0.06809608919475033
968.0,0.010266374774942489,0.06333869005988266
969.0,0.01003569558146284,0.06403994830941966
970.0,0.009888622132239873,0.06269806894968767
971.0,0.009862667305346353,0.06244104415477266
973.0,0.00964774882442256,0.06321925793468011
975.0,0.009523521464156874,0.06035481727670492
976.0,0.009249822453446488,0.06015566425244573
977.0,0.00947473224002331,0.059836920518564894
978.0,0.010516610606763472,0.0722388827805668
979.0,0.01026131272051368,0.07195684145170653
980.0,0.01021298615614704,0.07177854808045621
981.0,0.010955352711253336,0.08061269867017715
982.0,0.011027444525258999,0.08217045720213548
983.0,0.011080914845780403,0.07588336119904138
984.0,0.010757603527668306,0.07325851763219039
985.0,0.01064695321818806,0.07142777666142008
986.0,0.010536736807151876,0.06733610876028079
987.0,0.012193267077538133,0.07881786461057806
988.0,0.012363557320249132,0.08066787351900098
989.0,0.012398618852062636,0.08325253820881313
990.0,0.011023053207764763,0.07311301585901725
991.0,0.010830242773671651,0.07022416933709051
992.0,0.011433021349193702,0.08166055088483218
993.0,0.01093096752885209,0.07542682382193576
994.0,0.012055685011693382,0.08228608286652223
995.0,0.01170608183219934,0.08045663981226156
996.0,0.011878246558380214,0.07899401798831258
998.0,0.012049756154464311,0.07632449745551509
999.0,0.01196412545014383,0.07517898699751227
1000.0,0.01177986419315552,0.0726471293374403
1001.0,0.012715656730026448,0.07456352514129207
1002.0,0.012607715056905519,0.07334359498662667
1003.0,0.012000637122541204,0.07175913841790318
1004.0,0.012010278600941782,0.07545930045479542
1005.0,0.012098272108260793,0.07399540853949288
1006.0,0.011334413799328164,0.07144591129675212
1007.0,0.011021298599822218,0.07657427546346493
1008.0,0.012348682803281738,0.0852709146296854
1009.0,0.011589953467327675,0.08017815282178259
1010.0,0.012134989005139513,0.08813587840907014
1011.0,0.013545665020997475,0.10091400872040746
1012.0,0.013640556045599371,0.10402764713459156
1013.0,0.01377585944577336,0.09848303471729945
1014.0,0.013374291430455945,0.09517273358053917
1015.0,0.013529750120878804,0.09547847699569058
1016.0,0.012334785972945739,0.0905505996642784
1017.0,0.01289773160086854,0.09239234201832783
1018.0,0.0136714178029193,0.09846434683492357
1019.0,0.013887392517878655,0.10131369167939663
1020.0,0.01407408368620317,0.10214503133727666
1021.0,0.013363142022814066,0.09602274105553629
1022.0,0.012927866248234658,0.09747252071446681
1023.0,0.01273296655821999,0.09370453884963893
1024.0,0.0,0.0


==> data/gain.csv <==
index,loo,oaat,shap
risk_limit,-38.18145276769211,0.49910438436274873,-30.649579663428
tax_awareness,-288.48154434427755,-252.41010742654052,-305.67105098266023
momentum,14.962601178121645,604.5140163858807,172.00133827965723
minvol,26.10604010673337,352.9160121327388,78.72262181492488
quality,10.877478883258032,397.4878977135338,89.13021978163277
size,-6.921582898483654,114.63835326260434,-13.22279035639913
value,17.65240859775092,260.0437583551259,40.25922293247443
baseline,-25.978904681791935,-25.978904681791935,-25.978904681791935


==> data/return.csv <==
index,loo,oaat,shap
risk_limit,0.6427740449683519,-0.0033958183426996413,0.5342241830469304
tax_awareness,-0.13713820372454144,0.043794455324587034,-0.13617086626308647
momentum,-0.7283034810160238,1.8103387877399069,0.34567348634943973
minvol,-0.7259902711911792,0.4858361038420078,-0.24000083032896982
quality,0.26423945518236813,2.442880879994668,1.237296426616075
size,-0.2741448218129392,-2.864697406561545,-1.2925661542680666
value,-1.2243446256071877,-1.7824458068008031,-1.4102250021369582
baseline,12.010087974838779,12.010087974838779,12.010087974838779


==> data/risk.csv <==
index,loo,oaat,shap
risk_limit,-1.1058865183927935,-0.0011352036799644472,-0.846196872998175
tax_awareness,-0.00031728826432031454,0.4115562458245065,0.07084891460899172
momentum,9.897721043650165e-06,2.224849872695403,0.33770937242868543
minvol,-0.00014761176660860187,2.733294636101196,0.4290030255644764
quality,0.00013364688337347275,2.821137194670983,0.52028209573971
size,0.0015077584794642718,3.5025809399441856,0.8901808604736497
value,-7.5068435859027e-05,2.9170577985973587,0.5039688705193716
baseline,0.09427838479963874,0.09427838479963874,0.09427838479963874


==> data/tax_aware_loo_data.csv <==
index,risk_limit_return,risk_limit_risk,risk_limit_gain,risk_limit_turnover,tax_awareness_return,tax_awareness_risk,tax_awareness_gain,tax_awareness_turnover,momentum_return,momentum_risk,momentum_gain,momentum_turnover,minvol_return,minvol_risk,minvol_gain,minvol_turnover,quality_return,quality_risk,quality_gain,quality_turnover,size_return,size_risk,size_gain,size_turnover,value_return,value_risk,value_gain,value_turnover,baseline_return,baseline_risk,baseline_gain,baseline_turnover
0,0.6427740449683519,-1.1058865183927935,-38.18145276769211,-0.1161503137961839,-0.13713820372454144,-0.00031728826432031454,-288.48154434427755,-0.5796773749349893,-0.7283034810160238,9.897721043650165e-06,14.962601178121645,0.20799164728252584,-0.7259902711911792,-0.00014761176660860187,26.10604010673337,0.10365493818790783,0.26423945518236813,0.00013364688337347275,10.877478883258032,-0.18910442651569248,-0.2741448218129392,0.0015077584794642718,-6.921582898483654,0.07022086200686661,-1.2243446256071877,-7.5068435859027e-05,17.65240859775092,0.062568939594987,12.010087974838779,0.09427838479963874,-25.978904681791935,0.004553050112313166


==> data/tax_aware_oaat_data.csv <==
index,risk_limit_return,risk_limit_risk,risk_limit_gain,risk_limit_turnover,tax_awareness_return,tax_awareness_risk,tax_awareness_gain,tax_awareness_turnover,momentum_return,momentum_risk,momentum_gain,momentum_turnover,minvol_return,minvol_risk,minvol_gain,minvol_turnover,quality_return,quality_risk,quality_gain,quality_turnover,size_return,size_risk,size_gain,size_turnover,value_return,value_risk,value_gain,value_turnover,baseline_return,baseline_risk,baseline_gain,baseline_turnover
0,-0.0033958183426996413,-0.0011352036799644472,0.49910438436274873,5.36627204558663e-05,0.043794455324587034,0.4115562458245065,-252.41010742654052,0.4504105684082601,1.8103387877399069,2.224849872695403,604.5140163858807,3.1124804613309407,0.4858361038420078,2.733294636101196,352.9160121327388,1.633255750651383,2.442880879994668,2.821137194670983,397.4878977135338,0.7829240356857834,-2.864697406561545,3.5025809399441856,114.63835326260434,0.7154941726231312,-1.7824458068008031,2.9170577985973587,260.0437583551259,1.3589361804135327,12.010087974838779,0.09427838479963874,-25.978904681791935,0.004553050112313166


==> data/tax_aware_shapley_data.csv <==
index,risk_limit_return,risk_limit_risk,risk_limit_gain,risk_limit_turnover,tax_awareness_return,tax_awareness_risk,tax_awareness_gain,tax_awareness_turnover,momentum_return,momentum_risk,momentum_gain,momentum_turnover,minvol_return,minvol_risk,minvol_gain,minvol_turnover,quality_return,quality_risk,quality_gain,quality_turnover,size_return,size_risk,size_gain,size_turnover,value_return,value_risk,value_gain,value_turnover,baseline_return,baseline_risk,baseline_gain,baseline_turnover
0,0.52685095711735,-0.840059162240566,-30.65436425883074,-0.1362459750220798,-0.13449415142550414,0.07089706253643834,-305.75503572998906,-0.418132894545585,0.34121291445844093,0.3400614954747127,171.7509825373726,0.9525232927682961,-0.24154519865498228,0.4247389649247505,78.2482053475361,0.34205792302778404,1.2346832316009797,0.517752620944907,89.02779677318311,-0.11959936589241663,-1.278107870993572,0.8774500822330749,-13.30097495576042,0.13879702959846352,-1.4103686390875667,0.5149552024634225,41.253372092670915,0.23806379800410732,12.010087974838779,0.09427838479963874,-25.978904681791935,0.004553050112313166


==> data/turnover.csv <==
index,loo,oaat,shap
risk_limit,-11.61503137961839,0.00536627204558663,-13.761032170766502
tax_awareness,-57.96773749349893,45.04105684082601,-41.88420973634168
momentum,20.799164728252585,311.2480461330941,95.42875411441517
minvol,10.365493818790783,163.3255750651383,34.5681261760667
quality,-18.910442651569248,78.29240356857834,-11.950327689584146
size,7.022086200686662,71.54941726231311,14.046222205530349
value,6.256893959498699,135.89361804135328,23.298847894539268
baseline,0.4553050112313166,0.4553050112313166,0.4553050112313166

